Holistic Optimization of Modular Robots

Modular robots have the potential to revolutionize automation, as one can optimize their composition for any given task. However, finding optimal compositions is non-trivial. In addition, different compositions require different base positions and trajectories to fully use the potential of modular robots. We address this problem holistically for the first time by jointly optimizing the composition, base placement, and trajectory to minimize the cycle time of a given task. Our approach is evaluated on over 300 industrial benchmarks requiring point-to-point movements. Overall, we reduce cycle time by up to 25 % and find feasible solutions in twice as many benchmarks compared to optimizing the module composition alone. In the first real-world validation of modular robots optimized for point-to-point movement, we find that the optimized robot is successfully deployed in nine out of ten cases in less than an hour.

==> figures/edf_data.csv <==
Objective,Modules+IK_3600,Modules+Base_xyz_3600,Modules_3600,Modules+Base_xyz+IK_3600
1.488670061521230359e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.351351351351351426e-02
1.524138040697783580e+01,0.000000000000000000e+00,4.651162790697674354e-02,0.000000000000000000e+00,4.054054054054054279e-02
1.559606019874336802e+01,0.000000000000000000e+00,4.651162790697674354e-02,0.000000000000000000e+00,4.054054054054054279e-02
1.595073999050890023e+01,0.000000000000000000e+00,4.651162790697674354e-02,0.000000000000000000e+00,5.405405405405405705e-02
1.630541978227443423e+01,0.000000000000000000e+00,4.651162790697674354e-02,0.000000000000000000e+00,5.405405405405405705e-02
1.666009957403996466e+01,0.000000000000000000e+00,4.651162790697674354e-02,0.000000000000000000e+00,5.405405405405405705e-02
1.701477936580549866e+01,0.000000000000000000e+00,4.651162790697674354e-02,0.000000000000000000e+00,6.756756756756757132e-02
1.736945915757102910e+01,0.000000000000000000e+00,1.395348837209302306e-01,0.000000000000000000e+00,9.459459459459459985e-02
1.772413894933656309e+01,1.190476190476190410e-02,1.860465116279069742e-01,0.000000000000000000e+00,1.486486486486486569e-01
1.807881874110209353e+01,2.380952380952380820e-02,2.093023255813953598e-01,0.000000000000000000e+00,1.891891891891891997e-01
1.843349853286762752e+01,3.571428571428571230e-02,2.325581395348837177e-01,2.857142857142857054e-02,2.162162162162162282e-01
1.878817832463315796e+01,4.761904761904761640e-02,2.325581395348837177e-01,2.857142857142857054e-02,2.162162162162162282e-01
1.914285811639869195e+01,4.761904761904761640e-02,2.325581395348837177e-01,8.571428571428571508e-02,2.162162162162162282e-01
1.949753790816422239e+01,4.761904761904761640e-02,2.325581395348837177e-01,1.142857142857142821e-01,2.162162162162162282e-01
1.985221769992975638e+01,4.761904761904761640e-02,2.558139534883721034e-01,1.142857142857142821e-01,2.567567567567567433e-01
2.020689749169528682e+01,8.333333333333332871e-02,3.488372093023255904e-01,1.142857142857142821e-01,2.702702702702702853e-01
2.056157728346082081e+01,1.309523809523809590e-01,4.186046511627907196e-01,1.142857142857142821e-01,3.243243243243243423e-01
2.091625707522635125e+01,1.904761904761904656e-01,4.418604651162790775e-01,1.428571428571428492e-01,3.648648648648648574e-01
2.127093686699188524e+01,2.261904761904761918e-01,4.418604651162790775e-01,2.285714285714285643e-01,3.648648648648648574e-01
2.162561665875741568e+01,2.261904761904761918e-01,4.418604651162790775e-01,3.142857142857142794e-01,3.648648648648648574e-01
2.198029645052294967e+01,2.261904761904761918e-01,4.418604651162790775e-01,3.428571428571428603e-01,3.648648648648648574e-01
2.233497624228848011e+01,2.261904761904761918e-01,4.651162790697674354e-01,3.428571428571428603e-01,3.648648648648648574e-01
2.268965603405401410e+01,2.261904761904761918e-01,4.651162790697674354e-01,3.428571428571428603e-01,3.783783783783783994e-01
2.304433582581954454e+01,3.095238095238095344e-01,4.883720930232557933e-01,3.428571428571428603e-01,4.054054054054054279e-01
2.339901561758507853e+01,3.928571428571428492e-01,4.883720930232557933e-01,3.428571428571428603e-01,4.189189189189189144e-01
2.375369540935061252e+01,4.285714285714285476e-01,4.883720930232557933e-01,3.714285714285714413e-01,4.189189189189189144e-01
2.410837520111614296e+01,4.404761904761904656e-01,5.116279069767442067e-01,4.000000000000000222e-01,4.189189189189189144e-01
2.446305499288167340e+01,4.404761904761904656e-01,5.348837209302325091e-01,4.571428571428571286e-01,4.189189189189189144e-01
2.481773478464720739e+01,4.404761904761904656e-01,5.348837209302325091e-01,4.571428571428571286e-01,4.189189189189189144e-01
2.517241457641274138e+01,4.404761904761904656e-01,5.348837209302325091e-01,4.571428571428571286e-01,4.324324324324324564e-01
2.552709436817827182e+01,4.404761904761904656e-01,5.348837209302325091e-01,4.571428571428571286e-01,5.135135135135134865e-01
2.588177415994380226e+01,5.119047619047618625e-01,5.348837209302325091e-01,4.571428571428571286e-01,5.675675675675675436e-01
2.623645395170933625e+01,5.714285714285713969e-01,5.581395348837209225e-01,5.142857142857142350e-01,5.675675675675675436e-01
2.659113374347487024e+01,6.071428571428570953e-01,5.581395348837209225e-01,5.428571428571428159e-01,5.810810810810810301e-01
2.694581353524040068e+01,6.428571428571429047e-01,5.581395348837209225e-01,5.999999999999999778e-01,5.810810810810810301e-01
2.730049332700593112e+01,6.428571428571429047e-01,5.581395348837209225e-01,5.999999999999999778e-01,5.810810810810810301e-01
2.765517311877146511e+01,6.547619047619047672e-01,5.581395348837209225e-01,5.999999999999999778e-01,5.810810810810810301e-01
2.800985291053699910e+01,6.547619047619047672e-01,5.581395348837209225e-01,5.999999999999999778e-01,5.810810810810810301e-01
2.836453270230252954e+01,6.666666666666666297e-01,5.581395348837209225e-01,5.999999999999999778e-01,6.081081081081081141e-01
2.871921249406805998e+01,6.666666666666666297e-01,5.581395348837209225e-01,5.999999999999999778e-01,6.081081081081081141e-01
2.907389228583359397e+01,6.904761904761904656e-01,5.813953488372093359e-01,5.999999999999999778e-01,6.081081081081081141e-01
2.942857207759912797e+01,6.904761904761904656e-01,5.813953488372093359e-01,5.999999999999999778e-01,6.081081081081081141e-01
2.978325186936465840e+01,6.904761904761904656e-01,5.813953488372093359e-01,5.999999999999999778e-01,6.081081081081081141e-01
3.013793166113018884e+01,6.904761904761904656e-01,5.813953488372093359e-01,5.999999999999999778e-01,6.081081081081081141e-01
3.049261145289572283e+01,6.904761904761904656e-01,5.813953488372093359e-01,5.999999999999999778e-01,6.081081081081081141e-01
3.084729124466125683e+01,6.904761904761904656e-01,5.813953488372093359e-01,6.285714285714285587e-01,6.216216216216216006e-01
3.120197103642679082e+01,6.904761904761904656e-01,5.813953488372093359e-01,6.571428571428571397e-01,6.756756756756756577e-01
3.155665082819231770e+01,7.023809523809523281e-01,5.813953488372093359e-01,6.571428571428571397e-01,7.297297297297297147e-01
3.191133061995785170e+01,7.023809523809523281e-01,5.813953488372093359e-01,6.571428571428571397e-01,7.297297297297297147e-01
3.226601041172338569e+01,7.142857142857143016e-01,5.813953488372093359e-01,6.571428571428571397e-01,7.297297297297297147e-01
3.262069020348891968e+01,7.142857142857143016e-01,5.813953488372093359e-01,6.571428571428571397e-01,7.297297297297297147e-01
3.297536999525444656e+01,7.142857142857143016e-01,5.813953488372093359e-01,6.571428571428571397e-01,7.297297297297297147e-01
3.333004978701998056e+01,7.142857142857143016e-01,5.813953488372093359e-01,6.571428571428571397e-01,7.297297297297297147e-01
3.368472957878551455e+01,7.261904761904761640e-01,5.813953488372093359e-01,6.571428571428571397e-01,7.297297297297297147e-01
3.403940937055104854e+01,7.500000000000000000e-01,5.813953488372093359e-01,6.571428571428571397e-01,7.432432432432432012e-01
3.439408916231657543e+01,7.857142857142856984e-01,5.813953488372093359e-01,6.857142857142857206e-01,7.702702702702702853e-01
3.474876895408210942e+01,7.976190476190476719e-01,5.813953488372093359e-01,6.857142857142857206e-01,7.702702702702702853e-01
3.510344874584764341e+01,7.976190476190476719e-01,5.813953488372093359e-01,6.857142857142857206e-01,7.702702702702702853e-01
3.545812853761317740e+01,7.976190476190476719e-01,5.813953488372093359e-01,6.857142857142857206e-01,7.702702702702702853e-01
3.581280832937870429e+01,7.976190476190476719e-01,5.813953488372093359e-01,6.857142857142857206e-01,7.702702702702702853e-01
3.616748812114423828e+01,7.976190476190476719e-01,5.813953488372093359e-01,6.857142857142857206e-01,7.702702702702702853e-01
3.652216791290977227e+01,7.976190476190476719e-01,5.813953488372093359e-01,6.857142857142857206e-01,7.837837837837837718e-01
3.687684770467530626e+01,7.976190476190476719e-01,6.279069767441860517e-01,7.428571428571428825e-01,7.837837837837837718e-01
3.723152749644083315e+01,7.976190476190476719e-01,6.279069767441860517e-01,7.428571428571428825e-01,7.837837837837837718e-01
3.758620728820636714e+01,7.976190476190476719e-01,6.279069767441860517e-01,7.428571428571428825e-01,7.837837837837837718e-01
3.794088707997190113e+01,7.976190476190476719e-01,6.279069767441860517e-01,7.428571428571428825e-01,7.837837837837837718e-01
3.829556687173743512e+01,7.976190476190476719e-01,6.279069767441860517e-01,7.428571428571428825e-01,7.837837837837837718e-01
3.865024666350296911e+01,7.976190476190476719e-01,6.279069767441860517e-01,7.428571428571428825e-01,7.837837837837837718e-01
3.900492645526849600e+01,7.976190476190476719e-01,6.279069767441860517e-01,7.428571428571428825e-01,7.837837837837837718e-01
3.935960624703402999e+01,8.214285714285713969e-01,6.279069767441860517e-01,7.428571428571428825e-01,7.837837837837837718e-01
3.971428603879956398e+01,8.452380952380952328e-01,6.279069767441860517e-01,7.714285714285714635e-01,7.837837837837837718e-01
4.006896583056509797e+01,8.452380952380952328e-01,6.279069767441860517e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.042364562233062486e+01,8.452380952380952328e-01,6.279069767441860517e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.077832541409615885e+01,8.452380952380952328e-01,6.279069767441860517e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.113300520586169284e+01,8.452380952380952328e-01,6.279069767441860517e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.148768499762722683e+01,8.452380952380952328e-01,6.279069767441860517e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.184236478939275372e+01,8.452380952380952328e-01,6.279069767441860517e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.219704458115828771e+01,8.452380952380952328e-01,6.511627906976744651e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.255172437292382170e+01,8.452380952380952328e-01,6.511627906976744651e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.290640416468935570e+01,8.452380952380952328e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.326108395645488258e+01,8.452380952380952328e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.361576374822041657e+01,8.452380952380952328e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.397044353998595057e+01,8.452380952380952328e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.432512333175148456e+01,8.452380952380952328e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.467980312351701144e+01,8.452380952380952328e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.503448291528254543e+01,8.690476190476190688e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.538916270704807943e+01,8.690476190476190688e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.574384249881361342e+01,8.690476190476190688e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.609852229057914030e+01,8.690476190476190688e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.645320208234467430e+01,8.690476190476190688e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.680788187411020829e+01,8.690476190476190688e-01,6.744186046511627675e-01,7.714285714285714635e-01,7.972972972972972583e-01
4.716256166587574228e+01,8.690476190476190688e-01,6.744186046511627675e-01,7.714285714285714635e-01,8.108108108108108558e-01
4.751724145764127627e+01,9.047619047619047672e-01,6.744186046511627675e-01,8.000000000000000444e-01,8.243243243243243423e-01
4.787192124940680316e+01,9.047619047619047672e-01,6.744186046511627675e-01,8.285714285714286254e-01,8.243243243243243423e-01
4.822660104117233715e+01,9.047619047619047672e-01,6.744186046511627675e-01,8.285714285714286254e-01,8.243243243243243423e-01
4.858128083293787114e+01,9.047619047619047672e-01,6.744186046511627675e-01,8.285714285714286254e-01,8.243243243243243423e-01
4.893596062470340513e+01,9.047619047619047672e-01,6.744186046511627675e-01,8.285714285714286254e-01,8.243243243243243423e-01
4.929064041646893912e+01,9.047619047619047672e-01,6.744186046511627675e-01,8.285714285714286254e-01,8.243243243243243423e-01
4.964532020823446601e+01,9.047619047619047672e-01,6.744186046511627675e-01,8.285714285714286254e-01,8.243243243243243423e-01
5.000000000000000000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> figures/plot_min_valid_cost.csv <==
optimization_time,simple.Modules.mean,simple.Modules.low,simple.Modules.high,simple.Modules+Basexyz+IK.mean,simple.Modules+Basexyz+IK.low,simple.Modules+Basexyz+IK.high,simple.Modules+IK.mean,simple.Modules+IK.low,simple.Modules+IK.high,simple.Modules+Basexyz.mean,simple.Modules+Basexyz.low,simple.Modules+Basexyz.high,hard.Modules.mean,hard.Modules.low,hard.Modules.high,hard.Modules+Basexyz+IK.mean,hard.Modules+Basexyz+IK.low,hard.Modules+Basexyz+IK.high,hard.Modules+IK.mean,hard.Modules+IK.low,hard.Modules+IK.high,hard.Modules+Basexyz.mean,hard.Modules+Basexyz.low,hard.Modules+Basexyz.high,realworld.Modules.mean,realworld.Modules.low,realworld.Modules.high,realworld.Modules+Basexyz+IK.mean,realworld.Modules+Basexyz+IK.low,realworld.Modules+Basexyz+IK.high,realworld.Modules+IK.mean,realworld.Modules+IK.low,realworld.Modules+IK.high,realworld.Modules+Basexyz.mean,realworld.Modules+Basexyz.low,realworld.Modules+Basexyz.high,edgecase.Modules.mean,edgecase.Modules.low,edgecase.Modules.high,edgecase.Modules+Basexyz+IK.mean,edgecase.Modules+Basexyz+IK.low,edgecase.Modules+Basexyz+IK.high,edgecase.Modules+IK.mean,edgecase.Modules+IK.low,edgecase.Modules+IK.high,edgecase.Modules+Basexyz.mean,edgecase.Modules+Basexyz.low,edgecase.Modules+Basexyz.high
0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0.5,8.05586487029275,7.772385256886186,8.30655199938906,8.050815658814978,7.776147565192242,8.381951883961845,8.56512976796717,8.124659148201115,9.0383640088308,8.300523156714958,7.876076363466767,8.875260117079788,15.388563726048819,,,16.563475460517097,,,12.8476005918617,,,,,,12.060753942807136,10.991859862527555,13.746612198516853,11.001395935588839,,,13.037216313590974,,,10.92951831673455,,,7.81878131807144,7.265158406829283,8.448503700914863,7.6695248386410135,6.884791022967338,8.366093287914968,8.07742593198285,,,8.059087157057863,,
1.0,7.494876742075963,7.329885566785971,7.701161042533438,7.814152261565848,7.641565790762808,8.022985171265477,8.20262724478168,7.955280624703312,8.500126130743464,8.038550227782954,7.831486342493387,8.326776153036722,16.58788801064358,15.578856215647743,17.50631215683947,15.411118789943076,14.193567189697976,17.577385247203793,14.99453859494448,,,15.199926873601749,,,12.043542457555855,11.108357559218556,13.068344810675885,12.797741994909527,11.790979370286324,13.970611187804867,13.385505662059511,12.21254101380182,14.967233289403424,11.02097204437545,10.467236755982231,12.179368550114841,7.4588000991096335,7.164545955738496,7.820471465252386,7.753656498627746,7.4667851815867765,8.056616990552556,7.896760594898734,7.522114351785712,8.362338890606015,8.045456457232017,7.494130035252213,8.72256474879304
1.5,7.219924712901788,7.0782121529418625,7.38388054141407,7.542295791455373,7.400536866272009,7.705128066533745,7.735344780236308,7.537124613636379,7.9383695670999685,7.590397835643521,7.397706019846777,7.800139304016217,15.976363568662192,15.324997731867194,16.562786632309635,16.145021589509,15.13525421623139,17.36798081216442,16.03261939545576,14.593523171923145,17.947383657537,16.392221276866746,15.352829426274278,17.71286565997535,12.185830955046777,11.508602424776605,12.916287663670989,11.944219273792338,11.31777004383694,12.786291578532856,13.079862293090741,12.294917268032064,14.077163623571485,11.176461771725961,10.356453422723455,13.317862598502519,7.297750368585897,7.0725255812036885,7.567790701238855,7.677242456094663,7.438267515662769,7.956794939862039,7.761389597644625,7.463705238318889,8.10436403882845,7.889730803080762,7.490161861106613,8.402264048335944
2.0,7.031886404387484,6.902708465328865,7.170860372902467,7.166261795472011,7.0457471582039375,7.310356802909121,7.594888391301412,7.415487570821025,7.785045196103279,7.368585260132901,7.205707302908613,7.546544415411394,15.89548158711517,15.345134397164983,16.51345324985616,16.327854772731406,15.605294862758052,17.064682140985262,16.804851059914782,15.593137031473864,18.294807286621822,15.892357678938268,15.247898931693792,17.069305950768083,11.948004177184039,11.436706128775326,12.528352005441091,11.948680139205457,11.27837841038728,12.747883127517325,12.247038016692573,11.69752119117428,12.927737628174379,11.373699428839883,10.599094412250468,12.971245698378572,7.263834383652661,7.038733132572932,7.619353073134313,7.595843893329999,7.387857951065807,7.826496796411595,7.711708569883202,7.502611381708056,7.95514938398305,7.845737900651874,7.5412037958695635,8.213268354902487
2.5,6.939464061469561,6.806459508344422,7.084140982481201,7.012260485975038,6.898588202252903,7.141165434905282,7.388021819725723,7.219544833111521,7.556180800155918,7.2022776624545495,7.060395174420594,7.363828906374675,15.941049718749529,15.378247755544198,16.528942978426752,16.264709633670062,15.734253751078047,16.878084821214983,16.349715481696954,15.474528988926252,17.527939966177446,15.70237528722676,15.132334260965742,16.425699752484384,11.838141341806937,11.338607053239807,12.452827856028955,11.934769714895124,11.281802680490634,12.798050942586782,12.173052618118462,11.626662951711616,12.678778527806761,11.218616434044142,10.472820316403627,12.57691138922078,7.185760814136016,6.946157441451765,7.488878640066971,7.340980691561608,7.166517466574198,7.542541663165709,7.5621103012905655,7.381268386343797,7.8086606864098425,7.7127573788336425,7.444334632653955,8.001858842315233
3.0,6.814138513009323,6.698532188430156,6.954716083249742,6.847791991192774,6.726689884705005,6.960394396836882,7.32508153622859,7.1639736900838855,7.501130824699688,7.026243751530866,6.89712696433546,7.169023419526369,15.912373229081012,15.37955662624736,16.49561051775512,16.16753497543666,15.688358608911232,16.690290093139566,16.383706089000064,15.610203471631879,17.262746728175156,15.80633559618491,15.296248531292717,16.458662965619855,11.613713090660475,11.075328630494074,12.128362504755438,11.584883714739826,10.98103484580787,12.324340494708155,12.394195311949442,11.871464383388785,13.176236646927112,10.830021692224255,10.35051559136654,11.464392673262129,7.050178322916503,6.846692411589524,7.35789842086032,7.171327566775021,7.006292790631261,7.3367301320220655,7.439030548456923,7.26457766158893,7.66174387639179,7.473001984493038,7.213815344766592,7.752934725633801
3.5,6.693648758885039,6.586527149185323,6.810187822151429,6.617604310133901,6.514569012183754,6.71943885957351,7.091414619005866,6.942220238824701,7.248038239167934,6.908496345770918,6.798240329717405,7.0467001403709855,15.781165819874005,15.28895140222946,16.332605751208636,16.1223520153273,15.673408782918788,16.611491079329035,16.619066503602554,15.942015327517954,17.362026358424416,15.673053223717554,15.20150080337788,16.18814158392755,11.612969959220408,11.152619560730816,12.114400508729737,11.697572116895918,11.100298231719147,12.483281500152193,12.338522985328105,11.819933039420274,12.98989585580637,10.58199134425104,10.15910765797753,11.125616537036874,7.014935320965843,6.812778524522122,7.309668867983102,6.9995877475512165,6.851470194570215,7.153003633194219,7.486192261388344,7.299059929268868,7.699700434780166,7.3766966239055405,7.115583478392035,7.660329862754662
4.0,6.572037346081898,6.472023300046436,6.668924657956792,6.481831052892962,6.391392212159091,6.583802462048108,6.974304786390301,6.841389753800401,7.120828593780282,6.770516097224891,6.658047295790735,6.887062305919326,15.907941307947386,15.384473644254054,16.454360686636935,15.970096853906258,15.584272677406254,16.37794998104271,16.497124253018715,15.884552963879937,17.24503521023181,15.736599488863657,15.260418134322828,16.277995684912774,11.32625963899963,10.918090471734487,11.780114388709856,11.785140674811057,11.16174383759303,12.55199425885975,12.068470762924154,11.605890915933688,12.675852758928897,10.601752551683402,10.04799751394164,11.254601439268209,7.065358417428017,6.871276528175195,7.312344930153959,6.885769439523038,6.748820595148247,7.022968910273076,7.321581092429325,7.152302856918047,7.521786447155585,7.3260629869669,7.101889421711614,7.5980987159474305
4.5,6.515186478483879,6.411454858114129,6.616633280896885,6.393554367883959,6.305926782244327,6.495303111905838,6.871303195919962,6.745986929574784,7.007180002447825,6.661329862512136,6.557186016112088,6.777462254553205,15.788422538214446,15.29711482355555,16.314701714563885,15.661660196678644,15.349172513139616,16.039546614372064,16.593004915681203,16.025901251640736,17.170561938490223,15.750633598243546,15.333338989596747,16.211321943004723,11.345736231593232,10.954253789552919,11.810251641097144,11.372449387775601,10.911482956046179,11.931384418724214,11.903546580350149,11.392755437909667,12.530793328993855,10.578354931209407,10.047727696023511,11.187393360907251,7.055603802832459,6.849331943006359,7.308934569513089,6.846293535738362,6.69856082250299,6.985985125431438,7.336343321770508,7.174301587188144,7.523664275602049,7.2161059404200865,6.996921658904238,7.454757147039446
5.0,6.509324705360388,6.408203396188034,6.614933740953185,6.298998964374216,6.218156361946732,6.400740744741542,6.781838165565666,6.663066583709393,6.913259309003948,6.622597831920423,6.5181762377281265,6.731469502584431,15.76913235519553,15.277341596235363,16.312101421825417,15.59202865863602,15.284240637118874,15.977899987191012,16.46334882281688,15.96159898656116,17.006774661058845,15.871862475554884,15.443980377242003,16.342989390716724,11.041986710452958,10.698098633025847,11.486846612847799,11.174104062950125,10.750420879633335,11.674490491865257,11.772551292000186,11.322708749001821,12.380514755405041,10.608924262860937,10.105675546302875,11.226918908046722,7.055361415909919,6.842997549356536,7.298448149509603,6.7340021737738525,6.598189369734895,6.866466859503359,7.229228635591586,7.079964401299544,7.41578365218248,7.150730895311172,6.953827584826874,7.3679396170352085
5.5,6.475934557026689,6.3665935259616875,6.584073600901247,6.18406676884145,6.114263215708819,6.272790970910379,6.64316429326763,6.531319230766809,6.770178699741606,6.555181418835547,6.45354801820753,6.666780087109509,15.560336522124386,15.115872771960674,16.04357503694344,15.48415257031597,15.197043321947644,15.878003608744002,16.42375653856344,15.933584545611511,16.985775444204386,15.769283333595096,15.367721358468089,16.24751707651824,10.94592767533055,10.573750710328516,11.361140673185897,11.243266729896876,10.820358333633262,11.779752616265153,11.438791943339224,11.070092565641753,11.925496568381142,10.496510112375429,10.051127125016437,11.076933550558568,6.962460985151807,6.769828934934125,7.19434508043658,6.7283368670407055,6.602437789915454,6.8950560271481125,7.126232301883446,6.968585048203505,7.2874998574489975,7.074736084025161,6.883609979556726,7.266926635977279
6.0,6.401916947129975,6.307040297175628,6.514507714201165,6.132799122628666,6.060901300327365,6.215162305349777,6.541272442358603,6.440560233886599,6.671079779733374,6.49531545921941,6.387599370274093,6.615200298208063,15.610685874764954,15.178100423589385,16.088058118748943,15.367701219761107,15.087204572190432,15.740105887031934,16.51590616451799,16.021887216681527,17.02925493437364,15.731450933159001,15.345782166732539,16.178128696415122,10.953155274331754,10.580519585888892,11.389920572246822,11.117889484724474,10.70861815086861,11.595754836304785,11.514593921002513,11.145126268417716,11.995509690320418,10.427116272198361,9.984739398237382,11.01176261201236,6.9549644297976325,6.773563325353561,7.181157104025047,6.643547165485863,6.528423901328813,6.786245940311726,7.079857027832907,6.918608141728673,7.250438334949685,7.027348924016489,6.838338692655382,7.210010205355741
6.5,6.361909965914503,6.26221897754055,6.469176346690917,6.074292185567032,6.001033367574138,6.16001102143794,6.433812529704516,6.332926048972773,6.557585931263626,6.441702149607715,6.3408687490041045,6.55126208937619,15.551248458476035,15.103716542947462,15.996612498447258,15.218824869685564,14.9555111105884,15.572520806971008,16.343546973404692,15.895226644570482,16.85487816653505,15.647603002609051,15.269972501381138,16.07985848988959,10.943682955386796,10.562782712055796,11.391629490862385,11.000985088779466,10.558293820074663,11.493699922139786,11.396283163121389,10.993650483250274,11.898538869022282,10.340233693276875,9.915808821055029,10.926017159560075,6.954825495634927,6.782233188459081,7.181982342041832,6.54720063487534,6.440629980597827,6.684234988172978,6.947350154166998,6.792646519907631,7.110915245947716,6.977953558340604,6.799772680532763,7.171328018512184
7.0,6.309989356977876,6.2176114194691054,6.408505678835231,5.995239169485585,5.923582187221512,6.070723428744303,6.367642375303671,6.271407856200461,6.486520616990949,6.403221560758084,6.3069659926933195,6.515760816529357,15.458492507485717,15.03566762381619,15.901920779042301,15.11159504844584,14.857140313014176,15.393241542132362,16.230820395432335,15.819416286512347,16.691705407787857,15.514115976731906,15.138090543004427,15.941654152473724,10.816829532465226,10.464668347811001,11.240667489557637,10.974432260045182,10.522180576111438,11.455574518874162,11.313801971114021,10.96958536708439,11.737465674817095,10.716529989693255,10.202934742920032,11.611215484625891,6.901763811638415,6.739266794101591,7.135531907539687,6.501442255212963,6.388073418656421,6.634574589808413,6.831462630939396,6.68663237974246,6.976314400673558,6.946221923365024,6.747059137358322,7.143194186076503
7.5,6.293370128062449,6.201501321796674,6.392835041712647,5.946116013479161,5.881714501669883,6.030101273214774,6.3240217952863125,6.228721196359451,6.445699597975248,6.340829309774926,6.25725452041083,6.44998185421586,15.335692708117776,14.94424042648302,15.7371739659815,14.989001899427599,14.758140275851984,15.29010317686684,16.05479787933805,15.661874180010857,16.494387674831938,15.308602269637273,14.950925821502548,15.707013190143025,10.795966409773877,10.440527545160132,11.231633883515283,10.86714140843414,10.491482477189786,11.332796512315968,11.204304983019272,10.881714545706727,11.53155884521151,10.584432281316477,10.129521571440614,11.387479452628945,6.878864031081265,6.717442279985393,7.116101178243528,6.445669954271177,6.336709141939522,6.567268761927144,6.770468132996343,6.618492758419335,6.925479103366426,6.887076645219705,6.694365769484637,7.077104646396934
8.0,6.2661632251276345,6.176542050917983,6.361467437153484,5.916406187654149,5.851760772002,5.998414527080556,6.263986936517917,6.176031829897245,6.366580875867951,6.290758325443391,6.2056590292631295,6.4053228759677125,15.25760143696795,14.881086756600514,15.651551683384701,14.933556818404707,14.688836194519432,15.2405842041447,15.924899315222133,15.52127140841068,16.3837689446075,15.271873799489887,14.904482833721266,15.67076198654716,10.876929201845059,10.51343276387234,11.365773700099652,10.775031921144558,10.410334995348482,11.246186327369088,11.124729164233704,10.822024572551875,11.486934911812385,10.515666142079994,10.054982433523117,11.31902333312424,6.901957640399242,6.735715600870806,7.12559613851003,6.412722856514324,6.30170327279399,6.526749182947639,6.715125956138547,6.568191588162512,6.867742364944253,6.853947832250196,6.661573332229631,7.040831104427428
8.5,6.257674718460743,6.17049594688413,6.3519510709097515,5.892732467378267,5.827780079940121,5.9744980614582675,6.22514295473058,6.137078771530419,6.331798287510959,6.285754462363994,6.201955054398543,6.404585120992155,15.183627227588158,14.80961876540456,15.583832211767977,14.921304699831067,14.679590483589173,15.215729326613946,15.919925536942118,15.540878055880388,16.373535479295427,15.197734062466495,14.83189105728462,15.599178504332729,10.787258339383417,10.395423794160685,11.22970702472981,10.723431351726056,10.374145482686338,11.196779462889982,11.139915237660745,10.83173335761958,11.50020050909872,10.426938208854024,9.97992413994612,11.246594033289025,6.904942036658239,6.731768223288632,7.1048110100742905,6.409863522048794,6.285917651070914,6.53106569202469,6.694851538451406,6.551561395422619,6.846171666663898,6.9124972219239025,6.725767940721837,7.114019138669566
9.0,6.239209604438053,6.155577677798995,6.337574903676673,5.871132523656899,5.80510902330252,5.949367804386077,6.1834249360310105,6.098389800311648,6.284662334986373,6.229998041658984,6.148480063579905,6.330850562573675,15.097123930539995,14.72810277943782,15.482956340220536,14.847139554943798,14.60293287475651,15.143983885582953,15.82497273366786,15.449257660338896,16.25053655909002,15.18688926573919,14.844996073216493,15.5903582774529,10.673056966363303,10.333600486072639,11.026360096371986,10.593418307097997,10.281437256139876,11.01006119175154,11.033518557159777,10.720219505906487,11.431720879793518,10.344026108637145,9.931025935724476,10.957859077927305,6.8965060577510195,6.725599234822879,7.09714599090173,6.357325321954831,6.240788022328481,6.480660619298397,6.675286614053427,6.538513107212287,6.827863070500136,6.857994011651151,6.665327988671353,7.048222727897606
9.5,6.212247403364436,6.12928167638393,6.300695414854955,5.839748892134203,5.776166024794924,5.9115475602989696,6.140781890120644,6.055259747924828,6.240227889106001,6.190259740307283,6.104586324762231,6.295164463129017,15.11120309214587,14.736246782579382,15.476566143436276,14.7628872296603,14.524591347205318,15.023207970948274,15.703327957371371,15.334967963880192,16.124272797959534,15.099691282134128,14.762966116808792,15.494950279127313,10.572659874341175,10.272873729167982,10.92611223777473,10.523006744828448,10.211419981800361,10.879006624578142,10.808289450148486,10.516431218409302,11.154301122788228,10.243032870862566,9.829997360767889,10.794676288502394,6.8849992382517575,6.7197042237373985,7.094296296595646,6.3354011939184,6.220526980423069,6.461560819807233,6.6400574456346355,6.509920250990971,6.790077020034128,6.831122667447762,6.632528541631084,7.013409315868126
10.0,6.186368731398248,6.106307772966357,6.27420311025473,5.812609848059118,5.754136954587573,5.884056689432698,6.113443083519377,6.034117974894733,6.22608442516088,6.1530508578859076,6.075576667060126,6.258254251509867,15.146766632048928,14.774872958966812,15.515458237406186,14.702923854720678,14.464530154357758,14.979332720810799,15.612924017772743,15.20998021663284,16.06032898489007,15.034480889844914,14.712742379629619,15.411417884624399,10.572659874341175,10.272873729167982,10.92611223777473,10.45442366176488,10.143481386405648,10.813513729407628,10.778148343301611,10.493301884412087,11.135775753446902,10.11387568278655,9.73573742658923,10.572667089431791,6.876000384470489,6.715733280996629,7.089318753819054,6.255034980859981,6.147458629469707,6.37082877788833,6.5798275740505625,6.450763213490246,6.7205952953263255,6.777858498636992,6.599967543302483,6.953455674747229
10.5,6.183189311302933,6.103499516497406,6.273849506127711,5.783410164050723,5.724088836355825,5.854726447590833,6.026318994001204,5.9514952400059995,6.113196929331693,6.130067106153273,6.047129658131889,6.223747881341415,15.08993479792892,14.724304008868284,15.455155913024303,14.65258104260316,14.413745023167307,14.922679763080318,15.514903623056226,15.141681917847318,15.95512914894862,15.010195220602348,14.690519996655702,15.410089938358073,10.55157693783783,10.248326178703765,10.900114278482647,10.532597580439448,10.149466054395985,11.029411268803399,10.710925060070107,10.451142673930098,11.063776393278898,9.991425861369708,9.675666591415803,10.421762273731353,6.8675120399324605,6.709611219934164,7.08097557627489,6.245626807999976,6.1344109776617834,6.36302423170576,6.544039258040773,6.426977767043147,6.693349873568472,6.753989169047405,6.597000828474579,6.92194410676306
11.0,6.16101778916278,6.083131573236438,6.257445377986266,5.736600889926555,5.6811634720829165,5.808934698226768,5.985873637641664,5.914618421695435,6.074110291010262,6.1280602318372255,6.04217946755772,6.227433059342223,15.059468222150011,14.705980334572239,15.416085031827258,14.660609005419186,14.428150556433502,14.916912992171918,15.49220025435188,15.117779174961425,15.91194991490122,14.96281693634088,14.667389122579555,15.345629986019437,10.552713599586054,10.25875473062736,10.896292188986708,10.428267001159568,10.04837450008174,10.909894858399648,10.678386694485702,10.423341790599148,11.031496022167449,9.984509901015953,9.675103369967559,10.414802379295775,6.846934311025649,6.691867326867585,7.061518836438204,6.179047958898036,6.071075727714535,6.288704264914911,6.500053146821117,6.3833842427118,6.642867657131206,6.744475541705673,6.588901240304237,6.913057267672474
11.5,6.159290995810084,6.077765568833921,6.265684333575748,5.706179966816345,5.648177240114418,5.776535859775131,5.960689827581695,5.8855634629188565,6.046426028780994,6.102909221852122,6.023558679947672,6.198621098441287,15.039640405477327,14.68809162062187,15.383576334958896,14.577263728282537,14.34606924461135,14.863049283745285,15.386362292850077,15.013967454375319,15.785969667516778,14.967776924720571,14.66887197333998,15.359891901020442,10.52988865032718,10.232183620303795,10.880230442565596,10.366742929658702,9.988974261941532,10.824765526294131,10.601109256298505,10.352761749310869,10.908354472918594,9.94214316204456,9.627890884431624,10.350250751584316,6.803966043441523,6.645153818751014,7.015297835433198,6.126970525651347,6.0218811161909755,6.2430515902139625,6.443556966094029,6.32389854614428,6.583653570677062,6.701996706166847,6.556643088164672,6.869586148285274
12.0,6.154402088403445,6.072864951510428,6.257516875743488,5.687282619542693,5.631423455711623,5.754192302142839,5.942050226534712,5.869358848022256,6.026947878056995,6.082404215999689,5.997783372323936,6.175374029371065,14.99623468667947,14.67684897909038,15.356946360910136,14.562660510840809,14.335431801807491,14.84369603107144,15.32459242595993,14.946361600976116,15.713360867388275,14.9460822098112,14.64316532270074,15.311745446254081,10.536624975592213,10.243903031797732,10.89154414890899,10.304578616659335,9.935372565621016,10.766165033029475,10.491291416325867,10.22658783197735,10.789927702595243,9.924163055487272,9.598945342805113,10.333964996902914,6.796108827973205,6.637666627012055,6.999460343789732,6.108802779907228,6.007540211580199,6.2304222162563105,6.394244885452037,6.277927761947291,6.523739087943823,6.6501358283538865,6.50751800101602,6.815944408774547
12.5,6.136000528425733,6.060467244326078,6.241604379635458,5.667889796569789,5.610652258635722,5.736001326596275,5.907361624470348,5.835836909721594,5.9918573353639575,6.041105563414188,5.964067703560526,6.132462821051213,14.981379470234954,14.661309561489949,15.331246748727303,14.527694384448475,14.301475128776994,14.794004118045073,15.230160462749867,14.867616566323536,15.605355654939805,14.89514714053582,14.603693282324972,15.265384965199878,10.492002477459193,10.185669858420246,10.849842671892203,10.223188699507137,9.8807393130448,10.700428868097637,10.42341881014666,10.165711433278537,10.707493017816034,10.067706532124394,9.706009587616187,10.598829061579835,6.784648108970589,6.6278868915491955,6.984481492859901,6.10356700315441,6.0032884792745715,6.226468420721266,6.370907456360671,6.247931164085885,6.50584255606686,6.625384307722921,6.485541661634288,6.794624898369758
13.0,6.138332772434642,6.055353140920994,6.247832299857567,5.649788945520913,5.594170971336773,5.716671206008969,5.8769874000318625,5.8056315971736545,5.955532713331516,6.015630539593567,5.940700016439083,6.105124101340137,14.925719650400065,14.60052495790554,15.294101233370323,14.450071327705121,14.231852454169978,14.710869538424515,15.28516202443936,14.934616430900123,15.76347147006332,14.915738593259958,14.6196527314401,15.28100219951132,10.468907219697519,10.161144585705092,10.851873087881414,10.151285576411393,9.824611845239804,10.630097859326122,10.394602341250128,10.143739144300874,10.685597855024604,10.111481946662291,9.747877418297529,10.608026263587975,6.786056047108594,6.633949238174805,6.9893467002942025,6.0678708933177035,5.96679207276853,6.190237337432468,6.323002422972882,6.1897796043689475,6.449288658757067,6.602105803262315,6.452020289215868,6.756862447224852
13.5,6.115290338255472,6.035960452294193,6.222530933789964,5.6300677241254355,5.574445439036039,5.695917748891922,5.828044544402884,5.759552826751796,5.90508419096371,5.991985618555002,5.915602138232449,6.082030636875328,14.862702463180115,14.53420419229809,15.225320008279613,14.377963593502471,14.165986078100847,14.624964689666966,15.257368703498194,14.90317799272066,15.747875578315778,14.810796030985538,14.522337677505629,15.140883860045246,10.46534996721564,10.158193978142398,10.835870145647986,10.024351248567534,9.734996509652516,10.455545380294145,10.30899863435114,10.061308631424367,10.58351955764662,10.092877474867686,9.73094843650339,10.589706081435468,6.794261662770813,6.639097319279945,6.9933968308660255,6.034846111767128,5.937783551101032,6.153842396128055,6.319160800407906,6.183381827579547,6.444556831820346,6.5783763963295065,6.438244139616075,6.739204980853577
14.0,6.102762698111557,6.0239931058420915,6.208137906141746,5.613911206624756,5.559213858617928,5.6815093927132025,5.804894950575238,5.739263893276995,5.879922058840767,5.976893870787939,5.901425025154275,6.067908347584377,14.896419027551753,14.578497561000653,15.272714844487545,14.407589913791362,14.197122586987483,14.635951703100142,15.34123680290769,14.950794476944418,15.842496976596589,14.753037097335906,14.467229357278248,15.09828378138797,10.446388074689342,10.140273357139469,10.817024127313706,9.971362393056177,9.697773138104996,10.39394876878938,10.307466514113532,10.04386415765291,10.60358998755017,10.170674386677245,9.78836796942033,10.721232082933271,6.776760201212751,6.622470840506029,6.980126397377317,5.9935621273010975,5.9012077147648085,6.104607349085593,6.2597231822349855,6.134350840115468,6.385325152911867,6.586024080357349,6.4482530651619046,6.7416396847744045
14.5,6.09931152912744,6.018233563452156,6.196808098249894,5.590690630044603,5.535419941821222,5.6568814211614455,5.775923003545115,5.7137792511056285,5.850406371502494,5.961236572360352,5.88707485103918,6.049929925633293,14.90147286068898,14.583648062709626,15.27173489526674,14.416676402484445,14.203354771149309,14.65689607160014,15.277273775630261,14.89056533047347,15.782382470612324,14.697891599790161,14.432978030775699,15.01713018694478,10.411620567547219,10.105208823487239,10.770520567894366,9.938930200447807,9.692337620852221,10.328690556732845,10.289777663143086,10.029845755947237,10.592555916790326,10.33543624984319,9.921314535444361,10.88294425991217,6.757011396218536,6.599136526835904,6.957542783722453,5.987824401539779,5.8974157956417415,6.09850809567442,6.227733072491514,6.1093526238199996,6.363424074156405,6.559739336156978,6.424358264888155,6.7093292966672715
15.0,6.091237447729029,6.009593822295302,6.193099921797524,5.570139407308162,5.514683767008829,5.6333135196229405,5.750876117235402,5.692196154490381,5.82639534443309,5.929860487442563,5.857331663563078,6.017731933840888,14.894196878324644,14.581878300062874,15.240463068947646,14.348853420417992,14.152751120789253,14.600370926537241,15.16630941223993,14.766276516296333,15.659768705043321,14.690666079022492,14.424270290483934,15.006593304936962,10.40227366236716,10.087860354143343,10.759953456050862,9.890504893624243,9.63696001503813,10.290438914345366,10.268411230085844,10.011811138721782,10.567735143810687,10.2692453603688,9.86606729256006,10.757115680203965,6.761192151190698,6.6064062533139465,6.963728848653179,5.9781021501592395,5.879305602795348,6.088315498880916,6.2032293750271235,6.087146770617151,6.326778497146303,6.5630907925315976,6.421057149954505,6.717171578843429
15.500000000000002,6.080548563184922,6.001722129176674,6.176779829728154,5.547679603995528,5.492168616948949,5.610830711463976,5.730317081347718,5.670985910467945,5.803665081788125,5.9034120902631555,5.8340649777523295,5.996430160934484,14.862316332114032,14.540607957759153,15.20873852412943,14.276465093966266,14.084886453245305,14.527585677902605,15.049755694368907,14.674827332707313,15.521898926843663,14.699356366723297,14.420271515493415,15.0272260217596,10.394764377719556,10.081119389653004,10.753924286504247,9.833047055768436,9.58923711892342,10.241717094288056,10.23442563561606,9.991241350353478,10.505223492912275,10.218447780784711,9.828478910827226,10.693171870447477,6.774622921957811,6.621286543746946,6.980113562873483,5.94296410529992,5.846144878425295,6.0466791403330165,6.157828683210232,6.046041677313464,6.282343039281957,6.4966446555765325,6.350458249038456,6.655961365579873
16.0,6.056904088981516,5.979521474443895,6.162488339779364,5.538367793077726,5.48481111126654,5.600206266764615,5.710730110947083,5.651445044999675,5.7851770579282356,5.878937026083891,5.812123675585193,5.966158998758568,14.767985546273758,14.452895144141154,15.075266976647569,14.211336926503513,14.012278492946344,14.461564975010281,15.07960827924258,14.699255200084815,15.550350836314895,14.63615263825474,14.359993178881624,14.947830288253611,10.380205577283274,10.064702173753581,10.750924592029465,9.790163502979555,9.550442390751334,10.19676363401962,10.167675698540641,9.93545764841643,10.430768031273463,10.15612191719352,9.77434826305669,10.61624747563555,6.793740014353145,6.636868269034919,6.986956432213347,5.926768074318953,5.831235880145202,6.028919120227901,6.152136547325776,6.0390065881884745,6.271319261442007,6.482910284106211,6.340689746147259,6.645149555223635
16.5,6.051766564979,5.97615556760929,6.156815546275795,5.520477573137307,5.4668049014911455,5.584251829926344,5.6925582675352135,5.631897760727356,5.764342243990177,5.885699126415556,5.8193435197633265,5.970169316492284,14.7724867568218,14.456406272059995,15.075889710504029,14.177723665295018,13.991956105208986,14.415885737357309,15.007305081228703,14.660167312771547,15.480824835300234,14.6170065094066,14.343119837437598,14.927959032717585,10.369064273651507,10.057810223315698,10.735165291330233,9.785601911239455,9.546821212126845,10.198763806335085,10.149469378554267,9.915480319783612,10.407935467686116,10.092881561034103,9.728566181598762,10.542770607570171,6.78952750310674,6.634032525735488,6.98292716228073,5.916968329965168,5.822295102592079,6.024519314850329,6.138980681883427,6.019463812549587,6.257928332848754,6.446047545836634,6.302002602628947,6.603054257310256
17.0,6.04583957484081,5.97112298659932,6.154432570254836,5.51198898211463,5.4550369263123,5.582349985939976,5.67658498691314,5.615138676084497,5.748725461613481,5.876341375130743,5.806717522654467,5.959940428572057,14.7724867568218,14.456406272059995,15.075889710504029,14.182246102750488,13.992197905777653,14.427878192818804,14.952317868081941,14.592609050513405,15.392737288675486,14.577850157228548,14.32533521664185,14.872921638769336,10.393995374555981,10.086468379037495,10.754684580744737,9.76821401456029,9.52742752980061,10.179421431124343,10.132762004895774,9.889736827929747,10.387246255602872,10.068905781224998,9.717540279938348,10.544883662964315,6.76849409203011,6.617015898738888,6.964621393748997,5.880494054257986,5.787023078927361,5.985879365982673,6.10388183199379,5.993341362321359,6.220679728476686,6.407268567352751,6.268063289581305,6.561440851522034
17.5,6.034763767033119,5.9585678987581545,6.137370150162564,5.503247747570883,5.447209845712926,5.5722554303648755,5.663261953958249,5.601285417305876,5.736596202780739,5.866900849528239,5.795491556861274,5.949785935073344,14.729771353016261,14.432913800374385,15.036433503343678,14.171799955768787,13.973355593229414,14.409804730378166,14.885102834400714,14.528701304109376,15.31516223214382,14.505781535553004,14.26390081743268,14.801475169115202,10.393995374555981,10.086468379037495,10.754684580744737,9.748494534803147,9.504164187678219,10.170074112285327,10.10132389287858,9.870115895049759,10.352676841018988,9.968056735932436,9.625244420755893,10.383177072494236,6.76564238072403,6.615222031305024,6.960575730140573,5.8486914187595955,5.751400526443574,5.955185330562875,6.077127579516052,5.967899338475751,6.201175779653455,6.371812731695436,6.236110716249591,6.5242125674837
18.0,6.033128079724981,5.956374440974099,6.136198576954442,5.480439379684584,5.425506182974916,5.551961278535956,5.651081692535655,5.590207426453986,5.724680833805014,5.844437717702272,5.774624502136981,5.928368707257613,14.729771353016261,14.432913800374385,15.036433503343678,14.141950062295841,13.944119014117216,14.377681686599074,14.847756007085128,14.485659653146428,15.276057328565756,14.492780794475735,14.239176303922372,14.784026234321804,10.382994978660095,10.079054902021399,10.738736436487613,9.761537882401303,9.514255677390945,10.182548199436088,10.103851839605667,9.871165188317072,10.344379134892392,9.88609578538674,9.542633881055155,10.321686242087807,6.774049441550489,6.6213240381570095,6.9743685106079845,5.835428081949716,5.738018883389341,5.939454345131456,6.042781933178742,5.939494032978223,6.164049756229178,6.362839699013018,6.230668895740715,6.510080909812293
18.5,6.017002034676388,5.937506595251583,6.118133147951142,5.462400499462978,5.409113818587574,5.531034698267356,5.636483832643393,5.573473454226972,5.707017089626878,5.8262729180170965,5.757056722551904,5.907041129059638,14.725092210977033,14.429302047332264,15.03131862940942,14.096631870454997,13.893595646656808,14.330240328616844,14.802927421533179,14.459682755042914,15.237906226707468,14.405494244394003,14.151108053276841,14.682956693842536,10.371877767622555,10.064230682707201,10.71615300638791,9.749111517656221,9.50506944691628,10.17780089906713,10.063823298421443,9.831449759327493,10.299798986608728,9.854132644718682,9.518529208775831,10.340826626944,6.7593029518673555,6.599591833556013,6.964261157090589,5.802409527253157,5.705786882128617,5.905204033268511,6.007007935330655,5.9081309097681824,6.121234452039729,6.321747757149541,6.197571562474619,6.45794453399459
19.0,6.012387435599973,5.93400545898714,6.116133971446064,5.452713839104065,5.399026333499794,5.518879429681489,5.619774979812646,5.559738102077348,5.689713756451235,5.811039684538173,5.743966159154295,5.890035373473797,14.703686407570437,14.41682122427431,14.99607931755085,14.070777727146105,13.871425119224911,14.306582035222103,14.775644943019902,14.430448277672784,15.191442446438112,14.372359159551927,14.116793677363757,14.654619574766826,10.371877767622555,10.064230682707201,10.71615300638791,9.740595322078741,9.500691453694659,10.146308145203271,10.007954841755556,9.778139123934693,10.25387322232002,9.822021570491328,9.481023189002437,10.265150272740376,6.742937628337633,6.589431226422057,6.931724681942633,5.782814156806716,5.685758767842441,5.885576699370752,6.003926497330888,5.902228755264383,6.116123270993615,6.301274325178799,6.172911685995444,6.442741361105232
19.5,6.008362798121894,5.930260827555969,6.111878997408171,5.4411365802869245,5.388610588004175,5.50643652557248,5.587276914953263,5.528420264311066,5.652549621152971,5.789032729323164,5.722702153355533,5.865942013822484,14.724062172149205,14.42555928121673,15.027740803879647,14.047569914622047,13.843124554177589,14.280975988128779,14.63716044671303,14.317336330766286,14.96770874233074,14.336585025182144,14.090200270712236,14.622340797524641,10.336777422209895,10.047410500441938,10.675196878543977,9.723473622896675,9.477529148466141,10.124822004053586,9.930738467590647,9.710565237672705,10.182371973766712,9.852976196041958,9.50683606337899,10.311035511086166,6.7336683698375,6.583395184533125,6.930071424625027,5.7657507799104035,5.671085215285296,5.868099092307438,5.990519039014581,5.882883231475144,6.103963520035194,6.280168756558948,6.155134791449738,6.4213227572478715
20.0,6.004358579549733,5.924682026439852,6.106773179733154,5.419621756649078,5.3655127494290795,5.4845885351932955,5.572682098515797,5.512511294230784,5.63424229389573,5.7777282487649515,5.708130637799728,5.850045588361369,14.706100508723026,14.406896792204149,15.015737196012429,14.002727337687233,13.805635992582173,14.24469943944291,14.663162388267478,14.316731101032678,14.98234665800242,14.312100425473496,14.057358717721177,14.573434949600617,10.392366931781352,10.10414354474656,10.712719789519983,9.686488806157637,9.445689938606941,10.062723260902299,9.87922213485406,9.648790042310067,10.12402841270436,9.813385926952053,9.468172522579522,10.275140695051386,6.729702121222444,6.576066581626831,6.925502456453623,5.747303979643648,5.654843325476693,5.840683846417014,5.95768721394159,5.853455499793054,6.070182039947356,6.290321151277424,6.155832710224178,6.42879194346137
20.5,5.998102378617005,5.919707790307526,6.101777271921338,5.406062489928192,5.352391990141402,5.4712634487192755,5.5612030342494485,5.500622055063621,5.623707083380136,5.769047139080678,5.701501422073759,5.844865975039828,14.674155662606013,14.386869635430553,14.986163497347093,13.953027664431913,13.763765112031328,14.177065290648141,14.651165333994642,14.320369648523176,14.992108234293143,14.33090268254777,14.079381335328907,14.610720797012851,10.34202706710424,10.058903067724563,10.657350323832512,9.63025785101937,9.399350615177685,10.019675343169906,9.865589462288776,9.645323622538411,10.116498505166982,9.807507930578243,9.457172561967505,10.271707536433889,6.7113430233132405,6.560997362215477,6.89750431613423,5.72518409762991,5.634906738698339,5.819528033652636,5.949408466711156,5.846876773572553,6.062194999578373,6.281205606791536,6.1506601525255205,6.421915694142738
21.0,5.972407620165244,5.891134058188076,6.062996826819561,5.389502927696182,5.336785160726703,5.453150947286207,5.54777837925168,5.4894653609424795,5.61160898177322,5.756861142655245,5.691179477120904,5.8332548006255465,14.685119897406562,14.38890963175167,14.988922340671099,13.918230411042803,13.740683967497729,14.147150839433124,14.620380657712346,14.288713524222278,14.94457275013771,14.308566451025893,14.063292932275585,14.590716233085901,10.338103210052092,10.053286734515236,10.655608661775233,9.589419233230311,9.366025598568108,9.979686998763263,9.852754629361037,9.643516809264819,10.11948625202771,9.794576461858693,9.444044980755521,10.257191592413482,6.675336838744473,6.525369820597651,6.861591872604927,5.7147039598380704,5.630521449904414,5.812656109954942,5.9279918906207705,5.828072298370123,6.036210025107374,6.261788429325082,6.131243539789127,6.404008796649312
21.5,5.971322589433091,5.890290680525464,6.062991586253215,5.379892560554001,5.327550733656093,5.441981786386413,5.54381134448656,5.486451769868369,5.608918628514943,5.7420813698023565,5.674968191102933,5.815832677789105,14.751133807315865,14.408376558835931,15.098395363687075,13.894335564737359,13.710810887211618,14.117986720200662,14.62207721343982,14.297266213071062,14.97871466290911,14.33472245757634,14.092659615258041,14.643147518647547,10.338103210052092,10.053286734515236,10.655608661775233,9.576983937426133,9.351546058653854,9.983438221499746,9.807987936174248,9.593763837311966,10.057163766940304,9.757290427016706,9.400275802333127,10.194977706446565,6.66544921666606,6.5136411877793705,6.848912131068809,5.690941579719774,5.6076379788928605,5.79001032827154,5.907673662686638,5.806870105097447,6.019257711743281,6.268922873608997,6.133870897040002,6.418125714083786
22.0,5.966052378482125,5.885866876320702,6.05809899310387,5.369465099825162,5.317376513414039,5.432860166723236,5.519503643141192,5.460128446109347,5.581007567854985,5.725197944280963,5.657866423115382,5.794801006723144,14.740952923341814,14.401167240699174,15.076716815771622,13.855547709239303,13.672691693990993,14.078064321841605,14.601503088335923,14.28265213638939,14.953154992566198,14.300315795449885,14.056884413525184,14.629783996591806,10.321812699372435,10.03103608869865,10.639833084829489,9.557634532873141,9.33405068814922,9.96150444070743,9.758235389206721,9.53443653156941,9.998412895977227,9.747966679937301,9.409265223295936,10.229334400187305,6.668508487738247,6.517820381298435,6.858773199278977,5.684769481385249,5.601841163566539,5.7799710162788145,5.888880247199316,5.788285797503308,5.99657767611883,6.24628131536153,6.11526863782543,6.394474623724484
22.5,5.958363833861974,5.881902087525713,6.0505438981902415,5.370080230714186,5.313280114741909,5.439302671436106,5.51859494996933,5.458483536571869,5.5869870720277754,5.714358858668031,5.646501609048125,5.784790078921531,14.719621882571577,14.393445265128925,15.062955111316768,13.841876252776364,13.657802509475736,14.052150581784147,14.592672630342193,14.267749336873177,14.935305759189804,14.252969666625127,14.005693242813088,14.582901714183414,10.384708907807312,10.062651302534064,10.703135544018783,9.54414846545507,9.324830255127452,9.958905518067729,9.771598960593044,9.55749845545599,10.019127337891485,9.736255222298704,9.394179263102096,10.195146238820904,6.660043039814983,6.5124087668221735,6.847930148970569,5.669983431849456,5.586974782283416,5.770966388541538,5.866610432310565,5.771276351455557,5.985781223696249,6.246254799575134,6.108139131112574,6.391687534542864
23.0,5.961881712942161,5.885664839224569,6.053642125929676,5.356652221325368,5.302174010911234,5.425066659730087,5.511555234475842,5.450028437767807,5.579713859040761,5.701323812968111,5.634317731743704,5.77038904769911,14.683742703260483,14.362137573023695,15.011415651424539,13.816981165468011,13.64645531400954,14.026847650044148,14.539565756127413,14.228238538052462,14.886060833282263,14.245167299949179,13.993084175300401,14.57723586339215,10.365809222035939,10.043697510184533,10.687822520460818,9.503309007391522,9.27633144269195,9.904351542478718,9.76324047214772,9.550550732971594,10.008731668780639,9.71750731758329,9.384240950036398,10.181111582116039,6.654717039365308,6.503108642867965,6.834670353413844,5.652669432761994,5.568858390561254,5.7508035903657175,5.856140995480049,5.753637828021933,5.979299571447556,6.244445014708886,6.107625997408009,6.387096102369639
23.5,5.959009167603444,5.8814049663068015,6.0520706725958,5.345814143965597,5.289925622080626,5.41615029768571,5.49333290309249,5.433927008739184,5.55659328240828,5.694295508302538,5.625670109816911,5.762760540191327,14.680986071765357,14.35902454758344,15.01037762520906,13.764326361844013,13.586579211667212,13.962666014169928,14.52000831421144,14.215867078645779,14.879869081942985,14.253464617904095,14.011305790460755,14.5809633576938,10.365809222035939,10.043697510184533,10.687822520460818,9.49084311643465,9.247258735910195,9.867757609502826,9.730958236244224,9.523076650799318,9.962573654419266,9.692567682490425,9.356042330481795,10.149202241305273,6.643425221453481,6.496181923997092,6.824231244058911,5.640285248531179,5.556854320672483,5.738121469834134,5.8210985595625555,5.709506610100568,5.940946832589347,6.214611483821243,6.080035816945479,6.359441166597856
24.0,5.951755971147762,5.875071278802682,6.045455939572131,5.331833545801587,5.276241733701635,5.402307070384009,5.486122336230826,5.426464558574124,5.547571970029133,5.696644674262408,5.629364632664398,5.766574539980668,14.661297301403325,14.340456540903926,14.987733057967922,13.761905373015416,13.582204764357225,13.956360213310848,14.4853892892624,14.169134723637454,14.811640169587283,14.161152192939996,13.937706195987836,14.420265744649292,10.363003763570282,10.039572142459166,10.68327162126514,9.47235519117052,9.233243441763394,9.855960909792897,9.710083385102848,9.50695562027622,9.949970694157768,9.692567682490425,9.356042330481795,10.149202241305273,6.639238481490813,6.4935956135778685,6.8161136725751845,5.627517466112131,5.540337526503008,5.721892187681122,5.814178114364699,5.703505022920315,5.933281436920981,6.212279546687118,6.080825377406413,6.351245533911352
24.5,5.946176199586537,5.869103476077594,6.041511067178182,5.31869523955456,5.263678837809756,5.391263152120779,5.478344965183288,5.422600829767635,5.541245427736789,5.679491850458999,5.612193657803362,5.74228045798919,14.646877993341477,14.316050052067643,14.97529491014869,13.764826719595945,13.585903663374745,13.957535367111623,14.481565660001527,14.160062720566165,14.809353670090498,14.138598545889062,13.913402096573483,14.388611116770761,10.363003763570282,10.039572142459166,10.68327162126514,9.47222393758335,9.233126077242012,9.85570942848864,9.675029437001486,9.45616016111464,9.914440345878468,9.7724196110626,9.42142353638683,10.243431944039664,6.633472698855959,6.484134375928632,6.8101646809058,5.612108934774683,5.525170559032338,5.7049402053085645,5.792958995685592,5.683718392684367,5.9083676508792164,6.18274834334447,6.047162597969615,6.318044673985943
25.0,5.942587225008086,5.8663243800633085,6.038732722552855,5.308609148653805,5.253710962173938,5.378950209194364,5.4672089940182165,5.410457889274886,5.530765894665215,5.672576833248242,5.60687207224844,5.7344785267915945,14.658743443724584,14.327407755146073,14.985518734791242,13.7402444773692,13.561652091726115,13.92513973096504,14.446350911654076,14.129085619206796,14.775169219135405,14.113046987160665,13.88894928816207,14.361859341296098,10.340159017346187,10.036229117324767,10.642200217399157,9.435712890649224,9.193947510994988,9.8229004564398,9.639591704726106,9.416562310984556,9.870316487921176,9.772357567850083,9.421220030281228,10.243367702389838,6.635326226832911,6.4864068608341885,6.809579322791018,5.6076000755935285,5.520762627173078,5.70221873022885,5.776899499057154,5.666142186060553,5.887137163473132,6.195346239516632,6.063907373790841,6.336901752853483
25.5,5.941516894492349,5.865578129924492,6.038113007093037,5.300164935891627,5.245388210945932,5.369421928393433,5.45475301208419,5.397331294729706,5.5174245626513425,5.662446571767941,5.600352847574741,5.723425583010857,14.59916859005951,14.280789683980721,14.916109481619287,13.752900519049987,13.572618085567317,13.958073463854967,14.34235474457426,14.061297656496958,14.640696734929849,14.126515700412618,13.896305827466426,14.370236919757561,10.340159017346187,10.036229117324767,10.642200217399157,9.463234786533588,9.217575175837954,9.839695582859322,9.579038463388413,9.36374563159498,9.811993509767706,9.772017341638966,9.42439461285294,10.23646699973418,6.638099957261674,6.4895306773321835,6.813944307947787,5.6035807529335875,5.517501105909774,5.698289011922449,5.759638484236404,5.6512078673679795,5.868525545518596,6.191561701610001,6.059114559640143,6.3318326403740155
26.0,5.934135336094156,5.856698565280372,6.026305847964378,5.293478634384021,5.237964027407053,5.3627886199451416,5.439651369988543,5.382584491448496,5.502008968873731,5.656903462117557,5.593000397123095,5.719238179855317,14.619623454729155,14.304955531511986,14.933282713457492,13.738790562040617,13.561560854587912,13.936093120825092,14.30779424502028,14.030780784556761,14.584258265597596,14.10463146062443,13.871499189737438,14.347822643233641,10.356518818127116,10.062636221462324,10.66195109531619,9.415436419169371,9.172648226129313,9.797199559630885,9.543793630571532,9.335557334778084,9.781127655438135,9.772017341638966,9.42439461285294,10.23646699973418,6.620830304482406,6.476132655511816,6.796831471988758,5.586493191835056,5.500468678203824,5.684003330699897,5.738932775196911,5.634287234733801,5.8477505799917635,6.174202781274303,6.040513450603839,6.309574586614261
26.5,5.931476730557009,5.8542302201082315,6.025124649186161,5.287453294596652,5.232759564482445,5.357591014807135,5.427961162602977,5.3720996231146865,5.489993142562617,5.652309822734719,5.587971639792896,5.714507647000661,14.562644236561589,14.245967470401732,14.86371281746183,13.724447837884066,13.542471746734885,13.91863799809926,14.286010624926618,14.014991995990487,14.56846072817648,14.107741637461054,13.874012544746751,14.352433467462834,10.33422912464694,10.054123843464525,10.653771308874829,9.395461694312372,9.163987245930565,9.777852976328125,9.51924136506634,9.30847260141738,9.758230883180282,9.772017341638966,9.42439461285294,10.23646699973418,6.614280647948159,6.464378906374677,6.789287928071749,5.571886417765613,5.4873265882830555,5.665059658745217,5.700017829246783,5.598217286839072,5.811552730375828,6.163892188964367,6.034195347915717,6.304373356354579
27.0,5.916299244562143,5.844443843105718,6.001830864049471,5.285280019144529,5.230584095601128,5.355007691192283,5.407294193550381,5.352138492813287,5.468877628618555,5.649887990739778,5.586404543286685,5.711220511429814,14.539165092023906,14.233885742687061,14.837653294314796,13.72045947068792,13.537322893047069,13.90301412654027,14.253727754810917,13.983723906939337,14.531466774191228,14.085598322248249,13.85257423846028,14.32559403290175,10.331230442735233,10.05373502389364,10.655799931937285,9.371424604690734,9.146687399331297,9.75405757180616,9.49192463610424,9.273793765529609,9.717676149109058,9.772017341638966,9.42439461285294,10.23646699973418,6.6046078265543064,6.459721053451171,6.781864485055133,5.561168911938544,5.477504674629066,5.6566453561272665,5.688697305906572,5.586159971686995,5.797957952440065,6.143437303676466,6.01354406314338,6.28504999948225
27.5,5.913354069834521,5.838870481592942,6.000392785003583,5.273265809150446,5.219983401282067,5.344085538687773,5.398918492964591,5.343413510283996,5.459018377253158,5.643339312369735,5.580910690200127,5.70388737113411,14.523556944896875,14.216099525492854,14.812609421320294,13.704160345293628,13.53307384862864,13.901279324136112,14.257809946522533,13.985696235455906,14.548912422469574,14.078496973854074,13.848694143357218,14.322670385424452,10.318897630435035,10.035722951007662,10.641470036315747,9.33921266527087,9.121009305724426,9.700017035689314,9.483781882092075,9.266435307643238,9.717816658659904,9.761309626004966,9.408647576109374,10.228591058372105,6.587140003997122,6.445082208631972,6.764714085589372,5.532700798358973,5.449976764949408,5.623068203777148,5.665867978806546,5.561126397545508,5.771974633372116,6.157468341163888,6.024411098208688,6.299717550837145
28.0,5.911169085593004,5.839356427809577,5.99813192729853,5.264730097532589,5.21179698309681,5.335441380904448,5.387540763611387,5.330400251805284,5.448899089151333,5.634071892141274,5.571773421391611,5.696634606742287,14.523124936669475,14.220535850369515,14.816770154924383,13.679124415585518,13.507100310462793,13.88966730948095,14.210696958955982,13.941106416487909,14.504134145641341,14.075623215949388,13.84485277921028,14.309218247803232,10.292921337007758,9.990373071230762,10.6003273384175,9.338258866054453,9.120858416191247,9.697381732589893,9.553454478403728,9.335947639150248,9.844329680899458,9.75134896800263,9.404021726609106,10.217579302227293,6.584229947918822,6.4429769466021485,6.761626711862972,5.504547342614229,5.421011197960923,5.597043529804603,5.649403918199971,5.547936167343145,5.752139337065632,6.138320285785078,6.011439798303955,6.286485204765152
28.499999999999996,5.902607609865513,5.830681723771715,5.990604978320669,5.250077000605464,5.195677740278074,5.319049064779952,5.373542760032841,5.316653453159376,5.432664609893752,5.628286204458374,5.564760177132467,5.691546537762561,14.520099061603482,14.220556130849683,14.818324505747299,13.652772554891474,13.47864392855565,13.854138609985553,14.170745507543822,13.903865749917674,14.463346685913889,14.050703200259868,13.825366267327135,14.288943197510143,10.291067711227527,9.98846164001146,10.59720623784011,9.313057124364633,9.107905566524222,9.674239495289129,9.530403198920986,9.317628922903548,9.839595048376934,9.796463234222344,9.446658252733336,10.264823569677741,6.584229947918822,6.4429769466021485,6.761626711862972,5.50086111317016,5.417305369220587,5.591753891571022,5.634707961090335,5.529488827118343,5.738402935048874,6.132750444747886,6.004835363995116,6.2760878321159135
29.0,5.901455506470151,5.828910191960907,5.989105812758261,5.239749246537114,5.185054157609605,5.308662315443261,5.371245474610736,5.3136793520190695,5.429247817402641,5.617209285940163,5.554257004436163,5.679151268756755,14.539753807333284,14.253539777413607,14.844426804835368,13.624293362164993,13.455667013583959,13.815473365801363,14.138799088419953,13.867067298690177,14.425092134349791,13.986366893592193,13.765579318252675,14.225814644431402,10.291067711227527,9.98846164001146,10.59720623784011,9.335821402648824,9.121561228184353,9.70984979445535,9.514898981730584,9.290596964906657,9.823816889253683,9.796893183256987,9.44619437803183,10.248732744256234,6.583835680593352,6.443320010170048,6.762726833744228,5.487630256546007,5.405430961235606,5.579426172654818,5.624862178471467,5.523644500717806,5.73137176947458,6.126706056196583,6.003448767186201,6.27195319580212
29.499999999999996,5.901455506470151,5.828910191960907,5.989105812758261,5.235593643744691,5.181140644488812,5.3034875393804555,5.367942691989039,5.310705134080071,5.4257624203519095,5.6126198916592385,5.54941537400531,5.678235068622505,14.536874793495038,14.254063840914636,14.842749672307122,13.603173477516012,13.432085125764825,13.792255479859598,14.13317616952823,13.863945760312042,14.420235132075033,13.995956193394504,13.786560188682344,14.228915331788029,10.264445346878464,9.975543699114837,10.577111759537893,9.333971188280858,9.1201071625652,9.708764549707999,9.509416810920548,9.290553532896887,9.820465647200896,9.696960720342611,9.358500531890641,10.072861706610842,6.5907405893043585,6.4443586051739015,6.7663891399499505,5.477530791942078,5.392461725476929,5.564561566613916,5.6195890812707505,5.52036892643702,5.729169290925525,6.119404956198903,5.995699624703597,6.25896469022706
30.0,5.900350214927799,5.82791887269486,5.987913448304252,5.224567035079305,5.169530622351537,5.293329776177805,5.363835659008262,5.3063975558084655,5.421392001489121,5.600867561639213,5.5379227911566336,5.664556347164501,14.533759290282905,14.246554330542219,14.842732429470706,13.59505112884686,13.423210652943787,13.7769128591639,14.084315887445797,13.815833162606515,14.378773485125953,13.967264321232074,13.751169194990785,14.202064667474643,10.264445346878464,9.975543699114837,10.577111759537893,9.271176928771684,9.063136621951486,9.62421246648257,9.505010556635467,9.287595874009732,9.815467009357702,9.629096918664695,9.29666074409015,9.999806768673169,6.590571916849225,6.444188966095448,6.766392154115935,5.471199257809574,5.3889053626423635,5.559023230453933,5.605069808359549,5.5057601384869095,5.714204015625197,6.0988697180374585,5.971554114570533,6.239491088061866
30.5,5.895486078292607,5.821911877173551,5.981398368942026,5.219463373642153,5.164828597712185,5.2889492425616,5.3547632781761525,5.296138027335386,5.411564100247101,5.589965888768953,5.529868667405137,5.653423641901836,14.528324827469287,14.243757520315157,14.843345705032721,13.573588250656055,13.402497561054536,13.762610118850667,14.073459124085835,13.802729629971116,14.365618130940103,13.974069546712277,13.762389924029003,14.203810929622291,10.26900195399737,9.979321330168885,10.568418513033778,9.266756940687326,9.06254891888974,9.61746984502209,9.492498353387496,9.28009482490754,9.802357805625384,9.617195083581047,9.281811287218213,9.990617193021041,6.59119987924602,6.444052115185253,6.77235113445222,5.465422298461428,5.383638911714076,5.5560510609939495,5.602168463918546,5.503521975480253,5.71115363303402,6.082129462727537,5.952698168582209,6.223144181724456
31.000000000000004,5.8945335501169405,5.821099694272278,5.981620550744515,5.215005996212083,5.1604460812526955,5.284151395957386,5.348539658851829,5.291479569568517,5.405866806152519,5.5842261637459245,5.524073408230107,5.646257160442603,14.519648139356322,14.230745501110516,14.828856124991264,13.56057184978086,13.39047997717482,13.753331719993378,14.068700123532546,13.7935672993429,14.354361476830904,13.955194646444339,13.746344197974494,14.18719282756682,10.26900195399737,9.979321330168885,10.568418513033778,9.26057808530639,9.056740361141543,9.613229349360557,9.480008685440952,9.265158907760126,9.776635987627813,9.612926706895863,9.278784388767113,9.985234319326853,6.584427905785863,6.442219282625351,6.761837309900966,5.449786760610011,5.366311826448854,5.535397597824472,5.592481718449042,5.4901440231577245,5.699070149914329,6.0823637510819974,5.951945993915327,6.221539202994535
31.5,5.897161634202691,5.8248891630069,5.983980521749796,5.2029876687910965,5.150892735434505,5.272150034040978,5.338439414361544,5.280712469753504,5.3942388003952795,5.575473655466694,5.517084801094496,5.638214298798548,14.509526706039031,14.21900352326906,14.811873051555343,13.543557048238402,13.376197665156226,13.732511478965725,14.097285627836925,13.83506488884726,14.382357123926042,13.93131421401972,13.724567342278027,14.166049752414082,10.252002934902988,9.968776617556522,10.553341019013926,9.247175910786261,9.044353645275397,9.59815983450205,9.489906780778227,9.257538404876978,9.784298090341597,9.612926706895863,9.278784388767113,9.985234319326853,6.584647794944576,6.443578739314844,6.760572257553909,5.441551156811935,5.356433656271201,5.53128343120744,5.579112221767584,5.474341618107728,5.687561797633074,6.0726482877290655,5.9455085966591,6.211972306265656
32.0,5.892671279036774,5.820467385605879,5.9795878994835014,5.199338360068598,5.146361758823031,5.267838263684663,5.325999563640906,5.267987818592234,5.3823759586202335,5.563300588901241,5.5059267727166405,5.625339655360152,14.505755099872898,14.225967671633605,14.80677638121548,13.524344196968908,13.368325958660142,13.705404348738174,14.055777368985904,13.799966384712047,14.32806048833406,13.928581873707609,13.729498135554765,14.160776180111682,10.27203881735179,9.966371067189206,10.564814902671383,9.238688213939177,9.038752469689259,9.594641280833073,9.489681966168748,9.257536470680641,9.783940712518959,9.62318025625156,9.29822249321367,9.949549578755406,6.578004185959564,6.436732053888318,6.749915229770872,5.429121127670323,5.342784492344338,5.521432397516628,5.567181034145011,5.4677636869986,5.680474773040072,6.069314882068905,5.940571376816265,6.208569528600202
32.5,5.889407989488663,5.819441254701368,5.979512416856294,5.196620169730767,5.1432654072871795,5.265731199040527,5.32053678504724,5.2622750627468236,5.376075129351774,5.5653189307717446,5.503524131578182,5.626556111745385,14.497101190599931,14.219285074303057,14.797976722253683,13.518346906374882,13.354854764234355,13.700540726540222,14.026084273257657,13.76750625426716,14.29367814816484,13.92854742007695,13.72868458898336,14.159760012373473,10.27203881735179,9.966371067189206,10.564814902671383,9.238688213939177,9.038752469689259,9.594641280833073,9.55186572271952,9.314164552525753,9.855692971809155,9.619289745747114,9.296424809957792,9.951041048499238,6.578004185959564,6.436732053888318,6.749915229770872,5.4241963981900945,5.339586131170747,5.517199036510384,5.529080033240872,5.432466831425276,5.62586587028553,6.0642566693095565,5.940885687778274,6.204617431613075
33.0,5.889883790535536,5.819897058672661,5.979319427336678,5.19150820593979,5.138360862491936,5.259248775226461,5.3096351746302135,5.251199727742398,5.366340383052401,5.557425746149852,5.497178202145305,5.6185210416094895,14.48394291508762,14.205830846468992,14.786895934852945,13.498975618160834,13.33813258980976,13.678886572359232,14.01829136480132,13.752121113976148,14.29964008254614,13.905394365265897,13.708860887555232,14.135831046305091,10.261791595239563,9.953294030467791,10.55512443984658,9.266352444246094,9.061947056302847,9.643000380285214,9.547096098794622,9.307029065975394,9.854484238618994,9.60017350628368,9.279832643213487,9.941257580016146,6.588627280188744,6.44790445554091,6.765717056574481,5.410355416763391,5.330139162525519,5.509035835468085,5.52937772577218,5.4353143133599335,5.628662940366439,6.053383558350797,5.92805695950324,6.191788162812659
33.5,5.893836833623475,5.820891798080997,5.984982772374539,5.180574930045435,5.129785907491364,5.245252664650222,5.30175050453928,5.242893899810988,5.358476792303129,5.552916146125485,5.493383861379514,5.613199581301472,14.504846560891405,14.21692744305023,14.814605731740851,13.506444345627129,13.341636944235466,13.68709038728311,13.989110561296773,13.723618529347636,14.261787178809856,13.87243137650528,13.68006938213212,14.10348879770029,10.261791595239563,9.953294030467791,10.55512443984658,9.191942195934041,9.028958414842435,9.424267095406734,9.537969196624118,9.294458692248966,9.840496207550338,9.576663090052945,9.27244110720511,9.912091130489321,6.588627280188744,6.44790445554091,6.765717056574481,5.401017746854397,5.322607970522241,5.50086700602198,5.52629896098324,5.4293922224972,5.628365631305126,6.05255729199857,5.926230375295814,6.187408370719683
34.0,5.89268268570155,5.820310537428846,5.983459994886646,5.170746681834677,5.118890841736243,5.234981289100838,5.288937265495811,5.230820847302498,5.346643804797613,5.547259675997514,5.488778559337596,5.60648540877411,14.492581055248573,14.210711510861186,14.806394036680828,13.485482433889139,13.322559963811035,13.666119731688447,13.958584235750958,13.706283384489032,14.232841680278108,13.78631443857265,13.588467248486936,13.988051069748522,10.255887393085818,9.952570273249533,10.553256600024904,9.163683246313052,8.98980266499749,9.387952357890665,9.537657275516493,9.287639376469485,9.846127732846705,9.561168099932912,9.25759283948521,9.893840452803634,6.589795663184297,6.446760128802182,6.764121335552864,5.394317265587547,5.315720202841718,5.496259431873213,5.514174537194495,5.4169621201421245,5.614840119807705,6.0388735893060765,5.9098129231389676,6.164792287394103
34.5,5.906384832675932,5.8288612354290885,5.997585621998762,5.166829039430739,5.116258779203171,5.230822883209835,5.2833111969308275,5.2264248348577045,5.340943956349138,5.540695253153569,5.47966404819087,5.596733624728047,14.484678323269444,14.207457527376114,14.803847892716758,13.467148476677863,13.311209110371248,13.64841473970886,13.93604390916371,13.690877549142437,14.206680509703311,13.800375461288509,13.60359748407311,14.008107581640992,10.25422795774251,9.949727944581499,10.552658829269024,9.13737876868548,8.970392365617721,9.351415722610163,9.4877433947796,9.236968815418749,9.804472573242895,9.557351006436955,9.25585103883978,9.890219490539664,6.589795663184297,6.446760128802182,6.764121335552864,5.383358982299227,5.304627109570237,5.482567983843143,5.48848748479736,5.395012066797234,5.591323224439975,6.03752782766982,5.907664165656555,6.164195269834699
35.0,5.9062755269093055,5.828830187697977,5.997317042107928,5.165452879136748,5.11410836410928,5.229348985549248,5.275821420296721,5.219305533889865,5.332174826974668,5.544064008496579,5.480587558034287,5.605477518827582,14.484678323269444,14.207457527376114,14.803847892716758,13.455154345363082,13.299175742723165,13.63771187870696,13.913975552725363,13.671823058919461,14.186779350246297,13.789309440919622,13.592590030866004,13.998090985808686,10.224121880623226,9.930241789691022,10.522586977849846,9.11248795674612,8.94587827003408,9.331743936559105,9.479191926087207,9.229944508061765,9.798124108738469,9.547301814096919,9.255230487777505,9.876247419911369,6.590912964248814,6.447977631398277,6.76430887428244,5.37460023088838,5.297252908451378,5.474957109409456,5.480960457432592,5.385536983698842,5.580521191140258,6.021067277301944,5.896501703930273,6.148623732892656
35.5,5.903684225112816,5.826035445872279,5.99492176555657,5.1448147922148735,5.0979871152247656,5.194242064330493,5.272731818889833,5.216157475195366,5.3298928750347585,5.533716171410042,5.472081437474091,5.591931558419577,14.484678323269444,14.207457527376114,14.803847892716758,13.42374943237548,13.253109133507435,13.593913774499118,13.891264482174975,13.646368400230758,14.142086042503102,13.780949058194027,13.586043296264064,13.992925826469143,10.224121880623226,9.930241789691022,10.522586977849846,9.107649824061662,8.944383097848169,9.322257829345192,9.47584940203135,9.229641048111146,9.794141725367322,9.505845203742494,9.205550225097353,9.807515026899695,6.589652360502711,6.447488612575313,6.763722230519494,5.360403340191745,5.284388927318265,5.4610868105344395,5.477528668872463,5.381926100542174,5.5766938862655,5.9953632008407025,5.876256515595526,6.116642185461362
36.0,5.90342359818239,5.825771939054812,5.9947704445423575,5.138329605700984,5.089902813252106,5.185170282038881,5.2695577350968685,5.213604480141369,5.326728190217442,5.529564179189811,5.4675658236155655,5.588151447436568,14.484678323269444,14.207457527376114,14.803847892716758,13.403018822418728,13.23538505223696,13.574730007291365,13.85163797005823,13.595619621245119,14.094456713665666,13.805914086811775,13.605078450213242,14.012374767606355,10.224121880623226,9.930241789691022,10.522586977849846,9.102688436191286,8.938481202508127,9.316657354458139,9.440484657541905,9.186041618552283,9.744891243728475,9.476471103789962,9.186812607521668,9.771480150649149,6.589652360502711,6.447488612575313,6.763722230519494,5.353598326787007,5.276641399718671,5.452940048563421,5.479229005667831,5.385022573454342,5.580375331229496,5.993614174164848,5.875245042653131,6.1148074436304904
36.5,5.903143732623547,5.826103683141045,5.994536310565601,5.133488665647929,5.086222182687506,5.181582339808706,5.259953446139195,5.203435618774688,5.316070185207902,5.517413646408497,5.456806611805292,5.574828453243216,14.451809317994158,14.179482984873259,14.759140999487323,13.41398381417763,13.251012809992803,13.591810565981174,13.821441523385456,13.579791127555179,14.07673424877766,13.805526280020219,13.604071840988532,14.010044931631795,10.224121880623226,9.930241789691022,10.522586977849846,9.08127120743905,8.919595904000493,9.2975431503555,9.490786895035502,9.226482092116393,9.829575263104356,9.470919621724413,9.178880267132573,9.763986574061857,6.589652360502711,6.447488612575313,6.763722230519494,5.357088949274077,5.278308066269579,5.456003975251347,5.467539157365787,5.373243383062992,5.569334776776184,5.975432615423343,5.8542479636865545,6.094820384446455
37.0,5.908206331434608,5.833671155906654,6.004421041581301,5.128853905886587,5.081155531896508,5.176286427345742,5.25604004982179,5.199301299685403,5.310685399719534,5.513722284779776,5.4527000791248845,5.569942688990236,14.442482417157569,14.172127431433232,14.74734742507885,13.408523114812441,13.246274401156443,13.587994726613832,13.800807710403497,13.552040429002762,14.042956271791331,13.79659027076252,13.585470976184132,14.000069109394504,10.19625570142723,9.903061571377055,10.470858994656355,9.04641034442598,8.89835518707076,9.27026229424142,9.422822437564045,9.17066139986067,9.723414257935941,9.46080854323404,9.182848956363001,9.757875253781327,6.584134669299746,6.437830691915904,6.761170153575338,5.345832456597644,5.272124666748107,5.445790766673503,5.455954236189114,5.360428118629878,5.560266316048551,5.969738710451611,5.845527655240223,6.089615585395701
37.5,5.904384321112804,5.830362287771528,6.000423572849792,5.123213850358419,5.077182603003726,5.171454577072185,5.249298970547808,5.193531946652977,5.303170966374971,5.507686834434548,5.446782159395837,5.564281337469696,14.442482417157569,14.172127431433232,14.74734742507885,13.411820326530218,13.252027526119702,13.592156188346468,13.774061123701596,13.526531182673054,14.013114479798963,13.74445263417075,13.546763215480802,13.937970514082261,10.19625570142723,9.903061571377055,10.470858994656355,9.065179772208356,8.898316068486935,9.284931990397437,9.413475018639016,9.16143736542283,9.712733382087924,9.484789340002486,9.200729142112102,9.787373086269943,6.584134669299746,6.437830691915904,6.761170153575338,5.334973630823,5.262267723498244,5.430419872875902,5.447044073079795,5.349329007407344,5.545726800212101,5.959319209439271,5.8385968175753415,6.081692219365175
38.0,5.904312352646832,5.829737502412146,6.000273058532076,5.11458329332415,5.070966178210487,5.160983628855092,5.235438748047306,5.177369770976591,5.2861325988018955,5.502096901926888,5.441489689865121,5.561002499644005,14.45655972338951,14.182580312140542,14.754118287061566,13.40073085553313,13.238660589300158,13.580674281047829,13.753587497207073,13.507916783943774,13.995051591907824,13.725095638602271,13.528278566886383,13.918399353074271,10.185117715686136,9.895433748844168,10.465340217785956,9.056754859633449,8.892493256489463,9.27790192288576,9.412334002866547,9.163858117070085,9.725635675645309,9.482313739926342,9.197624337512456,9.782523080479722,6.584134669299746,6.437830691915904,6.761170153575338,5.334124164157731,5.259247072451896,5.433448699745094,5.436021388029404,5.34130908419301,5.533636096552234,5.95573782433092,5.835063277066469,6.071710555942977
38.5,5.899371231286765,5.82351708324217,5.9948562490102235,5.115964725397422,5.068666540363319,5.163112479937787,5.228792622013027,5.173986492523385,5.281994305356554,5.494340531332837,5.434038732994941,5.55236965712566,14.434426815799455,14.172930132075896,14.740996581092242,13.3623107284659,13.202591025244239,13.537722336943293,13.743581406826928,13.500267014443535,13.984062185674714,13.69038368438818,13.484084396375554,13.885311046920208,10.171694356345993,9.882773988192143,10.450246890284419,9.04816759710529,8.884833229062822,9.269939144407422,9.412334002866547,9.163858117070085,9.725635675645309,9.456275820059515,9.179457040406513,9.757206758995812,6.584134669299746,6.437830691915904,6.761170153575338,5.321022377993659,5.243564341309358,5.417978436796895,5.4263128423441955,5.329985568988199,5.521749482737418,5.960977046062584,5.833413954820699,6.075839006995758
39.0,5.89321932320249,5.816593690425371,5.984792006808186,5.108200412870395,5.063198198561287,5.15606666203926,5.226205917680849,5.171779765497818,5.280025266128873,5.487638334021718,5.427394556462857,5.5466961931847045,14.433771138610044,14.157045090632007,14.735890353121503,13.346551839356644,13.181293916475356,13.523227838718162,13.74498494316049,13.500444019366553,13.994284130843813,13.67939513613569,13.473960059130064,13.87060046099489,10.171694356345993,9.882773988192143,10.450246890284419,9.032265077080813,8.86499872642897,9.254521986987351,9.427369563917924,9.185100342701375,9.751824954128313,9.405780574519452,9.125565139140782,9.695775020362193,6.584134669299746,6.437830691915904,6.761170153575338,5.309730921894327,5.234216751577379,5.407184248326224,5.417229185349864,5.321691849376877,5.5122268408801665,5.950407153910686,5.82948261373827,6.066489790839845
39.5,5.892814491285973,5.816190849113297,5.98458316420313,5.1031198445453585,5.059860736224519,5.152577189940357,5.21953395770759,5.164862799135066,5.272762133747947,5.482206389606562,5.424392780158169,5.541020672330377,14.409567087736466,14.139923011830891,14.709242190803003,13.331219296354552,13.172343198438861,13.509660942582359,13.756021590339023,13.5105529764126,14.008138565219102,13.641294087174417,13.439189953311233,13.83515607371135,10.16950283378487,9.88038144215256,10.445816087483877,9.015800735977951,8.853544149639841,9.240009176830602,9.414013426534158,9.173097981338458,9.732194142357345,9.392396478086383,9.112523947049354,9.685724069201617,6.584134669299746,6.437830691915904,6.761170153575338,5.303802256568373,5.229806364836834,5.401170619723134,5.401056712698535,5.302562952014845,5.493985215002925,5.939147651060493,5.819759153430131,6.057263402062252
40.0,5.8896843959915675,5.8149207727960155,5.980257660217534,5.110863845677536,5.063372015676594,5.163912927541618,5.214658212131631,5.159613154646366,5.2679506798036515,5.482202921233109,5.423928360571131,5.543829054644181,14.409567087736466,14.139923011830891,14.709242190803003,13.28544905270865,13.139596647418934,13.458111358471491,13.777187716090435,13.51870633491315,14.026741273824447,13.608595904109462,13.422103180222454,13.790144720960704,10.16950283378487,9.88038144215256,10.445816087483877,8.993779332865225,8.837230364838417,9.224897513917476,9.414013426534158,9.173097981338458,9.732194142357345,9.392396478086383,9.112523947049354,9.685724069201617,6.584134669299746,6.437830691915904,6.761170153575338,5.292968390363991,5.217738457013981,5.389297087349113,5.386941323780317,5.287626225312165,5.482507146392095,5.925835086801066,5.800654491073741,6.043986969244201
40.5,5.889377123351011,5.814353832507336,5.979958450766072,5.106819131943004,5.059766868540586,5.159985448728511,5.2129980155608875,5.158679109706911,5.266550068285636,5.473886000955203,5.415169306287382,5.535058501758583,14.407142198136114,14.137051981376667,14.706363105106133,13.26329946692828,13.117195120429985,13.441483358773306,13.756122023252107,13.499001128242842,14.004154519245265,13.595554234118469,13.403088508693035,13.772700879581576,10.158280572864449,9.875765384741166,10.436692932984066,8.990552405293982,8.83143249603295,9.222297879523957,9.40943879833554,9.169363975672749,9.729074154155123,9.397302309321347,9.114361154417647,9.685533484413588,6.5803309434730055,6.435616663469969,6.755474758218105,5.2906717216149195,5.213860537064483,5.3856428098113405,5.3740126311391645,5.276050555852792,5.46720168215499,5.914288367824296,5.794242172087463,6.035957261866711
41.0,5.9099275905625195,5.826370636191122,6.012033640770683,5.098024684567952,5.052426703496317,5.14779857971164,5.213885869839619,5.160662928105118,5.269839481907377,5.470490553624851,5.411806312071018,5.533329456677069,14.402069316618102,14.130854594203125,14.699119873622676,13.248447246361886,13.0987064857812,13.41751093865745,13.706526186451368,13.463451693501455,13.95526078459902,13.600265674225176,13.409417871272417,13.776412820586815,10.152384204628929,9.879019882030907,10.437044584224438,8.960716847343845,8.81173755668588,9.187133772388966,9.398905263241966,9.15297646975461,9.71400807595846,9.390040342564319,9.10528380675864,9.680192086839163,6.5803309434730055,6.435616663469969,6.755474758218105,5.279987036535404,5.202821597464697,5.3736428426927585,5.366312760152077,5.271028942362347,5.460935777193862,5.903220889744729,5.783752401307205,6.0252670570787314
41.5,5.906253951945791,5.821971624376165,6.0091147925000685,5.088197286952973,5.043833465023347,5.137170501086568,5.205293111470352,5.152506607542013,5.25959107868141,5.469675452617117,5.409865619635905,5.530868832728505,14.396975655719546,14.127058421424268,14.699710273517953,13.246153114473085,13.099189180665075,13.421144525596965,13.701808771061865,13.458130012761139,13.952060270819295,13.597903806847569,13.403818767486868,13.772439083603238,10.151397229570884,9.874639810803037,10.428668429850456,8.958120276888698,8.810735106051307,9.186185157518127,9.396315002480327,9.147977226508647,9.7102538940606,9.368690786266297,9.085445707644494,9.654300415375255,6.5803309434730055,6.435616663469969,6.755474758218105,5.27969024645141,5.200753988195196,5.372779099981093,5.366503629733416,5.268581143888401,5.463533091952788,5.897410462479623,5.776117113131084,6.018083090047955
42.0,5.9042757720434835,5.821131134518782,6.008769579158522,5.086138959780591,5.04163399217864,5.1340734194905275,5.20010956536117,5.146834923280336,5.253690131238951,5.463125040171795,5.405125184610124,5.526080293634031,14.396975655719546,14.127058421424268,14.699710273517953,13.233331847760864,13.088766370024793,13.402207485036008,13.71334541433346,13.464876999065838,13.953345979225357,13.580561702847245,13.396792462000548,13.751941176329854,10.131895881398536,9.862638976015262,10.414291632132858,8.900018316802623,8.745550459897622,9.092129437730408,9.377462287077831,9.130752375338632,9.684130257471756,9.368690786266297,9.085445707644494,9.654300415375255,6.5803309434730055,6.435616663469969,6.755474758218105,5.266728124549983,5.188896517045062,5.359756191588547,5.362611720075273,5.270654608457768,5.460794318442836,5.938836451341547,5.8190150772686255,6.069776545504447
42.5,5.9042757720434835,5.821131134518782,6.008769579158522,5.0817604866457415,5.037448814876743,5.128750728824295,5.194010998066107,5.1391590374210105,5.247098717697376,5.459048959202862,5.401207404117388,5.5201941982883245,14.407302421526008,14.142527327318097,14.7155097928547,13.22579799626855,13.081877305731526,13.39178810907312,13.696697569884163,13.454950677159724,13.940803458870429,13.579216816166788,13.39492450150382,13.749867169803034,10.131895881398536,9.862638976015262,10.414291632132858,8.900018316802623,8.745550459897622,9.092129437730408,9.36199069134228,9.110718636933871,9.670992599671482,9.337932560076755,9.05787648668853,9.607865830587297,6.578527122403794,6.434270983537837,6.75245904197074,5.262108313006015,5.184746472369053,5.353884317312451,5.359252084609145,5.266366333874768,5.457970944126769,5.902036083510245,5.782109713615283,6.022354163277439
43.0,5.9042757720434835,5.821131134518782,6.008769579158522,5.073990089110916,5.030250717414463,5.120613321418814,5.181076166196707,5.127401808195578,5.235247491159467,5.451067352830814,5.39459953907929,5.51391847243809,14.407302421526008,14.142527327318097,14.7155097928547,13.211595637692541,13.061305301231735,13.372107509545932,13.681974382077073,13.454713185485858,13.926213710499411,13.56994694068012,13.382274295204262,13.742740050395138,10.123638812604302,9.849983987683007,10.406872941292061,8.897833196018368,8.743989660458976,9.090533482367588,9.337701879513197,9.094537137900442,9.648827849138373,9.346275888243156,9.058118122918064,9.608910761729188,6.577936032943341,6.433869132134169,6.7532565283749335,5.253962097880202,5.175400576146748,5.345188954552547,5.346595746061331,5.251415643114539,5.443575403643499,5.896779569295127,5.778735598676728,6.020934163117589
43.5,5.902479748272951,5.8193010592920835,6.005851017188313,5.0655745938743815,5.020887856127561,5.11372777213147,5.17938924534471,5.125980360736401,5.234300968414085,5.441127010842797,5.384280062737093,5.501194493229245,14.399141677118577,14.138071779431705,14.701379333295819,13.192228986184524,13.046659097102749,13.360494853344507,13.67007477937838,13.436042508635486,13.912816915402251,13.546289874894287,13.36704575267056,13.72132896618516,10.111586792369662,9.84343926644819,10.398945930459845,8.897100431569594,8.74366281151493,9.089477894498186,9.337696117230829,9.094526586658963,9.648823910608444,9.325706607927074,9.041584661631086,9.600396795925807,6.577936032943341,6.433869132134169,6.7532565283749335,5.246680288119818,5.168747520607682,5.337045131053224,5.335252340011803,5.240364463094272,5.433134251876969,5.880247131205054,5.765542839429091,5.998686470837814
44.0,5.902479748272951,5.8193010592920835,6.005851017188313,5.061340331602035,5.015656652106209,5.108549092200519,5.169372592267443,5.116418749965884,5.22299790658437,5.4362233446357395,5.378875562243117,5.4945554383325,14.399141677118577,14.138071779431705,14.701379333295819,13.199352450449233,13.049141364428355,13.376932470374099,13.642859570060006,13.408612142368279,13.877419641104126,13.518317878813313,13.338762098132298,13.68576716245824,10.034853302655897,9.785877694894612,10.323868702633014,8.895203416527558,8.743053713675963,9.08905526503994,9.299733437135965,9.048129981005403,9.624834943089397,9.325706607927074,9.041584661631086,9.600396795925807,6.582977287515253,6.438044373865277,6.756287328649374,5.244612204476245,5.167191114025576,5.336526235268618,5.323115036042813,5.226069009707045,5.415034442218738,5.8741797547687895,5.754204363976743,5.990376206755132
44.5,5.901731007729388,5.8175956242859055,6.0044095912087245,5.052910285871291,5.007839458650447,5.098807880118246,5.164591430887487,5.11146780773644,5.2194361783147,5.427305382000989,5.372148408210338,5.487303241926182,14.398819024913008,14.138181161259563,14.701761947235518,13.178332556022898,13.030815520617576,13.347450291128972,13.631795747762636,13.39632757742157,13.861815367571252,13.51043649662007,13.334704855201196,13.67870969689369,10.034853302655897,9.785877694894612,10.323868702633014,8.894055469407375,8.741205889180957,9.088020999815647,9.280243957603043,9.026659411007072,9.604553342682152,9.318173624007901,9.03330978299538,9.589211383038455,6.5820530353999285,6.437155898153283,6.755463931940468,5.23845707458726,5.159565639651882,5.328251119632396,5.314643687930975,5.219465162049391,5.405382906271853,5.86914447033544,5.750635072572643,5.984880270180083
45.0,5.895243543765081,5.808525734586838,5.992728406377117,5.044539143411361,4.998323122284395,5.089357074575604,5.157912862721438,5.105461778051733,5.211787756369407,5.423747670270761,5.368142025656295,5.481847612502162,14.39762818089686,14.137002052176165,14.699962625870983,13.162309982865835,13.015539458365819,13.331095447395173,13.619084772946836,13.383079278954432,13.860468177106306,13.509298540555694,13.332947948387654,13.678688707114775,10.023357858948764,9.77412610201287,10.310747230326273,8.893941763322132,8.741200972155081,9.087981608256586,9.319784754157695,9.06291446686236,9.662974264976182,9.316563209675856,9.03365696735706,9.586684720612658,6.5820530353999285,6.437155898153283,6.755463931940468,5.231297445142648,5.153965873228145,5.319572837201567,5.310736855515329,5.216328451310099,5.4009592281634715,5.868334154940102,5.752766827052781,5.985613112228939
45.5,5.895243543765081,5.808525734586838,5.992728406377117,5.042521827036117,4.998344866346566,5.088673589788124,5.152237715281429,5.101630692278174,5.206837458973948,5.417225519370943,5.362554314236828,5.477365856924639,14.39762818089686,14.137002052176165,14.699962625870983,13.140623469837164,12.994123913485458,13.310098990181809,13.606176875757097,13.390189181485121,13.844429998449293,13.488178906860375,13.320348247619727,13.66505135861273,10.023357858948764,9.77412610201287,10.310747230326273,8.878347449134514,8.73048225864162,9.0829029350932,9.310124018807306,9.058512749169417,9.65613273682017,9.295746064872413,9.034588089785952,9.58625217631391,6.5820530353999285,6.437155898153283,6.755463931940468,5.226683987860512,5.149465161504853,5.317101881130941,5.300022172637946,5.2049785712461185,5.39062113292026,5.86476225300945,5.749800038738794,5.980119463922974
46.0,5.894784874194628,5.808172754163184,5.9927270418150735,5.037467554857665,4.991652185905575,5.082189512117221,5.148646545387299,5.097108296638068,5.202512813942924,5.410147456861801,5.353805833926415,5.471271532265208,14.393700573311923,14.133358220037072,14.69882214481121,13.117622013504207,12.978197470081286,13.289356304719583,13.609274728164499,13.376331071593256,13.841545402741104,13.477104846461192,13.303767896048925,13.647525139496253,10.023357858948764,9.77412610201287,10.310747230326273,8.85639792960315,8.709597127355005,9.048819437546648,9.302600513941318,9.046862608863846,9.651788922941286,9.29391061607573,9.032225899731529,9.584312598147267,6.5820530353999285,6.437155898153283,6.755463931940468,5.220755841699317,5.143784415298823,5.3110744675382096,5.296792704876644,5.201279518979299,5.386542203353339,5.860726066386097,5.743435411908959,5.976639946913886
46.5,5.892287687248695,5.805049788647039,5.991166366089704,5.033695331047578,4.98938529108674,5.078771202253418,5.142523759812138,5.090291557051487,5.194390373671502,5.402603536841332,5.34750621432897,5.464251191880018,14.393700573311923,14.133358220037072,14.69882214481121,13.097959517142135,12.956027006746115,13.25989906510465,13.603006247016591,13.372864511558856,13.835208431744006,13.474757465515017,13.302025498001536,13.646161989970873,10.023357858948764,9.77412610201287,10.310747230326273,8.831238276520159,8.690076036959763,9.020864308190564,9.275422156743604,9.017372853997925,9.610116694067742,9.282501598446649,9.022977969470544,9.572008782226014,6.571545099932978,6.425948127468015,6.744468442320852,5.213816814479245,5.138559340544452,5.304058299631698,5.2818860663908405,5.184498925424492,5.371586028155049,5.852861807427431,5.7378097136439195,5.9659335892263305
47.0,5.890297210157375,5.802821681977877,5.987025728439917,5.025774678790613,4.9828322632617645,5.069359692611828,5.141155011985371,5.089551428427772,5.193575396466261,5.399634929701509,5.344433173653094,5.461761555096919,14.387345972378556,14.13287476012775,14.689715661647234,13.102279750111727,12.957547866125427,13.265589235873692,13.569572395109716,13.353066157879576,13.802179319126669,13.491509934337865,13.313027111819157,13.677040936242722,10.023357858948764,9.77412610201287,10.310747230326273,8.82796338775355,8.687488853800225,9.017542521426323,9.272237417964401,9.014737348066163,9.612342941445455,9.238252295507639,8.98850815251164,9.533086214119681,6.571545099932978,6.425948127468015,6.744468442320852,5.209993595364758,5.133993388112042,5.301160782150791,5.278658400977297,5.181456492008187,5.3682513550337605,5.840087413046275,5.722551279305764,5.955124638577994
47.5,5.8882171241769,5.801036167657489,5.984236044067861,5.02189853903776,4.9780411059592815,5.063878932929872,5.138064975267788,5.085435635176878,5.190231726697247,5.395601234422463,5.3414564448868695,5.457344627753307,14.387345972378556,14.13287476012775,14.689715661647234,13.095528094477286,12.951799066151548,13.260842064824615,13.542335483327069,13.323264459740939,13.760983725307064,13.482738528145822,13.3031428640372,13.671400138813365,10.023357858948764,9.77412610201287,10.310747230326273,8.873584481707825,8.719761610747254,9.104585454206962,9.268397285501946,9.01106654256906,9.607047387030768,9.22620649975288,8.982165838461562,9.520265818540848,6.571545099932978,6.425948127468015,6.744468442320852,5.202751837468653,5.128363021210047,5.2940721497198515,5.268364547451495,5.171362516637872,5.356754854689199,5.832118755259314,5.715784133748256,5.940144650181786
48.0,5.8882171241769,5.801036167657489,5.984236044067861,5.019305050456254,4.9767079786604755,5.061066620175544,5.135202166263928,5.0830018349330475,5.187129163941765,5.386269136510696,5.330232707979548,5.446885033996357,14.377587810587018,14.121448022785962,14.678446273102033,13.074967046791201,12.934972064205862,13.238947709899769,13.510794386254533,13.293542303622853,13.735819030035856,13.472906381035656,13.295245866020887,13.655810123788658,10.023357858948764,9.77412610201287,10.310747230326273,8.860280921542827,8.702019193570763,9.095898509192212,9.317762216290358,9.044693105295018,9.658917075619756,9.217506998367506,8.977633544735676,9.517528871696843,6.571545099932978,6.425948127468015,6.744468442320852,5.198521973241247,5.124118940501734,5.290430680073058,5.263890852668421,5.170426758460105,5.354435764756304,5.828977848757873,5.713429320673473,5.93751652196647
48.5,5.8882171241769,5.801036167657489,5.984236044067861,5.011582851263727,4.969186585276523,5.054142156250653,5.129934405328934,5.076515818919738,5.182266269200189,5.38315114010343,5.327801952402309,5.444945922350303,14.343806035061148,14.095225470179544,14.650424961830542,13.068057220507448,12.923430986363162,13.231718910922556,13.508642761139043,13.291762954624321,13.737799002152844,13.45716369060258,13.285405031665125,13.64345222235444,10.023357858948764,9.77412610201287,10.310747230326273,8.855290521902644,8.694235793454535,9.075803024905493,9.317762216290358,9.044693105295018,9.658917075619756,9.216135546665017,8.968740348403333,9.505947181459055,6.571545099932978,6.425948127468015,6.744468442320852,5.195187924552927,5.121418141831592,5.286186249509146,5.264614758567703,5.172116170837275,5.353336353185619,5.818400183694955,5.702322816310754,5.928364249449821
49.0,5.883110604843714,5.797670315909812,5.979261700571952,5.004701783131914,4.960056710836727,5.045329592749748,5.1193976085674535,5.062532737850567,5.170801927977198,5.3774727835340235,5.322713715252861,5.438416333941443,14.343806035061148,14.095225470179544,14.650424961830542,13.055933654573964,12.912073726195699,13.224521714319177,13.488050029046518,13.263745976538834,13.717368602154611,13.447104579597303,13.275255170566274,13.63437319615347,10.023357858948764,9.77412610201287,10.310747230326273,8.854199781560174,8.693067384181468,9.075612804876481,9.324336589000904,9.060075532557715,9.66905402463839,9.207404276265818,8.951938728195731,9.486994868726981,6.571545099932978,6.425948127468015,6.744468442320852,5.190145794777954,5.115224170433934,5.281086175227603,5.26062929060706,5.168594864546863,5.3460153976424305,5.807399274364503,5.695845805504222,5.91521714391769
49.5,5.883110604843714,5.797670315909812,5.979261700571952,5.001296162703411,4.958511408190096,5.042690177780566,5.115591196622348,5.058177463022536,5.167301564239993,5.376398913277358,5.320057284224496,5.437716122545614,14.343759674189283,14.095180001694944,14.650378193997852,13.042214596536052,12.898288885061705,13.2016300474289,13.469000439225495,13.261089023464551,13.69122307891835,13.437575076397245,13.26499872009689,13.622238270958853,10.023357858948764,9.77412610201287,10.310747230326273,8.810953994465859,8.664518046949766,9.028133664323104,9.302977972876782,9.036708574782116,9.645044569321074,9.206198610696775,8.95248860061555,9.487469248196895,6.571545099932978,6.425948127468015,6.744468442320852,5.184545123653351,5.110166633130497,5.276581073036813,5.247953059421616,5.154071660777828,5.3350905316288095,5.837875281808244,5.721535032071254,5.975886409717389
50.0,5.881311387451973,5.796076464492401,5.978166129066332,4.996962294492306,4.953266877685909,5.038320522651018,5.1116240114829266,5.057323563071438,5.164012086415654,5.3748363087159445,5.3212683643876835,5.434949755548502,14.34622666906057,14.099756783505496,14.64937936041128,13.02717254190485,12.885506714372514,13.196129996846823,13.4523987323589,13.248855178675155,13.674777028362557,13.424008750171913,13.252464359520083,13.614015228800504,10.041925924265229,9.791576387315786,10.331910744478288,8.810392443029908,8.66452290897813,9.027569710320943,9.295923332742493,9.030603718604572,9.645124930222174,9.205163600971273,8.950020348221106,9.486451463791047,6.571463865494837,6.425844632890825,6.744400630668546,5.172768571730526,5.102076112956508,5.261343545279063,5.24601419783138,5.153671467534248,5.33155009665442,5.83089584231966,5.715138841622413,5.967917075584937
50.5,5.881311387451973,5.796076464492401,5.978166129066332,4.993949918426055,4.947502388980857,5.0349646181206555,5.110864850704577,5.05641332272872,5.163723618616578,5.370827488280078,5.3161167382213135,5.432217742845231,14.404994060231044,14.126697989550127,14.741408729852255,13.010631095884111,12.870735969697815,13.18575946014627,13.438699920086606,13.232862765348447,13.660823495096391,13.40626752499595,13.23566771631829,13.602549621504487,10.041925924265229,9.791576387315786,10.331910744478288,8.798006433833622,8.654189312177932,9.022774186757122,9.291648639558916,9.026477924744961,9.640908123942797,9.205163600971273,8.950020348221106,9.486451463791047,6.571463865494837,6.425844632890825,6.744400630668546,5.169788989590892,5.098853213257799,5.25941046406244,5.24582636018504,5.151314686361094,5.329991693365741,5.832155374999303,5.7143426735539515,5.967545270717016
51.0,5.879846116621074,5.794859545422602,5.9768576949463155,4.993299171887392,4.947229698369776,5.034426944131193,5.105646125470592,5.051138265227509,5.158503414969828,5.365835860755353,5.310714671484675,5.427220794118102,14.404994060231044,14.126697989550127,14.741408729852255,12.983542330747285,12.842455097457304,13.142732589822243,13.413607439448333,13.210606907562939,13.631559637539647,13.40196608431453,13.232282993021192,13.597593361475615,10.031268094869917,9.78079384384141,10.318812418108118,8.786510356385483,8.638788384813088,9.008427806390653,9.285934891307038,9.024278164110187,9.641707089235744,9.196467695645532,8.945215198025629,9.479643235889839,6.571463865494837,6.425844632890825,6.744400630668546,5.164339225606456,5.093892845997506,5.25231803187519,5.2381343008959735,5.143461422157376,5.323770388829981,5.810706471186065,5.688376941380045,5.948592358215636
51.5,5.879231302227163,5.792969963989433,5.976296047489796,4.986632114791648,4.940124195872522,5.028181809253456,5.104625010355409,5.049012910865102,5.157336170539834,5.360727792905092,5.305980034521518,5.422693028046075,14.404994060231044,14.126697989550127,14.741408729852255,12.979256348610829,12.837178060521062,13.140895257404406,13.419073612617517,13.220401977019199,13.641427835348502,13.396204751993022,13.224868970988217,13.592243229443604,9.999010853238584,9.752457345481238,10.27911945659846,8.762659857580296,8.622894158181465,8.989658588765707,9.285211432442908,9.02358049966499,9.638499041045053,9.196467695645532,8.945215198025629,9.479643235889839,6.571463865494837,6.425844632890825,6.744400630668546,5.157051676042593,5.086835986322344,5.246571563434644,5.235080196887567,5.1409142445644695,5.319367569277372,5.807640281310305,5.68544880442068,5.942555361298402
52.0,5.878929079663186,5.793152422365829,5.97602468076019,4.985516709359565,4.940486835959123,5.028007012479743,5.101946204731588,5.048385827155821,5.1541481672920595,5.353260962111372,5.297088292456957,5.414076905520739,14.400318705677135,14.12065420729222,14.735057399830442,12.975151794551653,12.833583337326099,13.136161634268417,13.430022481963187,13.23248877934345,13.656088553791022,13.390142178068414,13.219798513481395,13.585179085369123,9.99472628081715,9.74826775756223,10.277602685531,8.762659857580296,8.622894158181465,8.989658588765707,9.236011702232979,8.986744243612366,9.558649342148414,9.196467695645532,8.945215198025629,9.479643235889839,6.571463865494837,6.425844632890825,6.744400630668546,5.155220042114827,5.085912502948132,5.248988226638898,5.229855767209124,5.137761803880235,5.316115436222469,5.812566787103223,5.690276930923221,5.948371264205175
52.5,5.8787452965400755,5.793139587194899,5.975842414288555,4.982081006884649,4.937450242323235,5.024583648766495,5.096820563184794,5.044043854107821,5.149496327306683,5.349878296743493,5.293896081968808,5.411112177379487,14.360362405281654,14.109341857093522,14.65853474188597,12.966818619420694,12.824479815237742,13.128188621596026,13.423944304905982,13.230524371743604,13.650612873740407,13.379670744011804,13.212781839987445,13.570680213210508,9.99472628081715,9.74826775756223,10.277602685531,8.762659857580296,8.622894158181465,8.989658588765707,9.227848475532916,8.976214561122797,9.550105903039826,9.196467695645532,8.945215198025629,9.479643235889839,6.571463865494837,6.425844632890825,6.744400630668546,5.132730736535399,5.063251296280305,5.2259643193388134,5.225473296918687,5.13419374897854,5.311424266614595,5.803257430011343,5.683227425872718,5.938850383442971
53.0,5.8787452965400755,5.793139587194899,5.975842414288555,4.98907310093362,4.943976259597302,5.038400123333787,5.094096831943305,5.042309388861883,5.147048668636336,5.34427688348742,5.286462663574252,5.40381723738276,14.360362405281654,14.109341857093522,14.65853474188597,12.95496733646228,12.812465712076113,13.113143529920931,13.399017189062175,13.199574479114334,13.62444136681995,13.374858617677232,13.207702603364881,13.567097932021593,9.99472628081715,9.74826775756223,10.277602685531,8.762659857580296,8.622894158181465,8.989658588765707,9.217636042132737,8.959621068425946,9.539618782486057,9.19523280188883,8.945270470119945,9.481834468861107,6.571463865494837,6.425844632890825,6.744400630668546,5.1296352607961,5.061021036494236,5.224263560114518,5.216379286990639,5.124066327595948,5.303750743866172,5.7943616696222815,5.67585741460351,5.932685310342801
53.5,5.882731049798039,5.798042335063382,5.9803243353333695,4.986620093607785,4.942158459917229,5.035738264931103,5.093843551792217,5.039379321738864,5.1445464805129815,5.336496442673454,5.279722854771555,5.3961904737918855,14.339666866729512,14.09487949791367,14.646277659553878,12.92649831232857,12.791846921245762,13.084419664325246,13.332070447250551,13.139752449393814,13.54206460513903,13.363857610321919,13.199086601202007,13.568921468201735,9.99472628081715,9.74826775756223,10.277602685531,8.7626564782988,8.622887570094967,8.98965666913942,9.18713492722295,8.928014380428797,9.492045201387272,9.167284184109825,8.917850670968097,9.442402426149219,6.571463865494837,6.425844632890825,6.744400630668546,5.132224841001862,5.063217226878408,5.223272868906851,5.214037214745359,5.121088661824105,5.301060634842893,5.7669236295602255,5.654708655623961,5.897318898908872
54.0,5.882731049798039,5.798042335063382,5.9803243353333695,4.9836551641607185,4.938522560600343,5.033192492423119,5.090266981418429,5.037175198795532,5.140710893004633,5.331646764924221,5.277032673263634,5.392286968450746,14.35033938029688,14.107789778884312,14.647250417693511,12.916045719003895,12.77997706822673,13.074964584328193,13.306377969466345,13.1183376806182,13.521682747354268,13.347476689436945,13.182508557617917,13.55025939746178,9.99472628081715,9.74826775756223,10.277602685531,8.860168689295339,8.686485240508784,9.256627841839926,9.165731194792752,8.913647145829252,9.457427147844625,9.167284184109825,8.917850670968097,9.442402426149219,6.571463865494837,6.425844632890825,6.744400630668546,5.132604251183883,5.0632487577104675,5.222293194233211,5.211013103497671,5.118870850012056,5.298727712255747,5.7669236295602255,5.654708655623961,5.897318898908872
54.5,5.881468571079034,5.796902376818039,5.979100702405791,4.979039567338697,4.934135398994751,5.029358435126067,5.086879561891135,5.032227801279466,5.136366176676325,5.326068524964951,5.2708344656776065,5.384409500978671,14.349968741351395,14.107433263797798,14.647226889425434,12.913838971884843,12.776119097885726,13.068136999006084,13.311815229106758,13.121680982272574,13.52789132347759,13.341824762144658,13.174519423038692,13.547821586582739,9.99472628081715,9.74826775756223,10.277602685531,8.853475665767734,8.677002580252536,9.239466629277683,9.158229020359522,8.907160874073325,9.449302767651446,9.158727898579622,8.905351067608757,9.433269835576157,6.571463865494837,6.425844632890825,6.744400630668546,5.124188257212722,5.0535046128465755,5.212435089412896,5.20644207801726,5.114895356249667,5.296094118819629,5.757884084492463,5.644156258355242,5.889236743364747
55.0,5.8793780695159015,5.794384963992272,5.976512546522631,4.97474736833512,4.928327321054751,5.025069825682735,5.081520305286176,5.0281452122992345,5.132278129852596,5.3179359827609,5.265128294264306,5.374936840965569,14.349968741351395,14.107433263797798,14.647226889425434,12.906959952202099,12.768215666631109,13.058492536488012,13.309438407659885,13.1182594131633,13.526569596032429,13.314383254162644,13.143570986159473,13.510223577209036,9.99472628081715,9.74826775756223,10.277602685531,8.835766757560965,8.663570602942137,9.230640367485021,9.157177585372168,8.90670507670767,9.448357818546336,9.14981787809907,8.90234641320422,9.424050436241158,6.571463865494837,6.425844632890825,6.744400630668546,5.118345924369363,5.04927514683012,5.207642789414196,5.201634576199498,5.111611164637001,5.29064985096312,5.746197485106835,5.635083329407122,5.875947058842575
55.5,5.8793780695159015,5.794384963992272,5.976512546522631,4.972809773602295,4.926654186879022,5.023037186129112,5.076048555536464,5.023890375747751,5.125979278959603,5.3120633372994615,5.257857036727782,5.3689023222695855,14.341698467630195,14.105607555507158,14.641987396748856,12.891499146853018,12.754188694784094,13.048788072089469,13.298831208975093,13.108744367705444,13.513375251171421,13.31014772977041,13.1410071215221,13.50498897840817,9.99472628081715,9.74826775756223,10.277602685531,8.835766757560965,8.663570602942137,9.230640367485021,9.139656991091822,8.8979102072544,9.42791210695086,9.13617406469611,8.886531865723693,9.41046982955476,6.571463865494837,6.425844632890825,6.744400630668546,5.116121198111572,5.046322048773622,5.204876691056083,5.196474726559739,5.10339283219997,5.285767323572614,5.722116850937983,5.614146625116315,5.836011622744486
56.0,5.8793780695159015,5.794384963992272,5.976512546522631,4.96994905833159,4.924705947070298,5.019807605912792,5.072455125830707,5.018688066267671,5.120985868197252,5.3092201419569385,5.255710984096661,5.36525897878783,14.341698467630195,14.105607555507158,14.641987396748856,12.89345967993249,12.756377382232202,13.046588744197457,13.29349830856564,13.103748115566416,13.509915746710334,13.305842885676903,13.137089271820782,13.500837327966638,9.989194019798516,9.748327891332254,10.276407898768493,8.829055176579233,8.65643883825787,9.217267684389416,9.200794761663042,8.950403494546276,9.551415454872997,9.13617406469611,8.886531865723693,9.41046982955476,6.571463865494837,6.425844632890825,6.744400630668546,5.109269652555728,5.038787505353414,5.200361446340534,5.1852314409468665,5.096362897405743,5.274958044963469,5.725008217736903,5.6166848127066,5.838650325666072
56.5,5.8793780695159015,5.794384963992272,5.976512546522631,4.967542128984248,4.921907613257852,5.017715150772899,5.070342671102602,5.018164503909335,5.119989688163265,5.306766061269353,5.254459192191496,5.36363279971059,14.33864639429688,14.096363606312098,14.638698218207212,12.874731826056195,12.742314293982037,13.025164732721546,13.28926383336116,13.09923361418293,13.504939642677531,13.29406899408218,13.12959588097393,13.500126071910401,9.989194019798516,9.748327891332254,10.276407898768493,8.824342628044688,8.65118699905994,9.213486675344265,9.19360294742923,8.94383336187073,9.540815320551571,9.126133413500796,8.873569078425072,9.385091532245859,6.571463865494837,6.425844632890825,6.744400630668546,5.09660441099509,5.027901547514198,5.184108897507843,5.182087879136614,5.091667778438973,5.272102051870778,5.739100815159215,5.6228677939794816,5.857861791325269
56.99999999999999,5.8793780695159015,5.794384963992272,5.976512546522631,4.9644992433677055,4.919774470734515,5.013862945150927,5.065213013646887,5.0114443866290825,5.114782445315691,5.30526977020732,5.252234518224385,5.361523179971546,14.33864639429688,14.096363606312098,14.638698218207212,12.87207153554609,12.74128603812183,13.02161255545358,13.273655806305788,13.082638977475387,13.486043109648158,13.316375318755274,13.137381844551374,13.513695824913643,9.989194019798516,9.748327891332254,10.276407898768493,8.819056669623498,8.648407826703645,9.210668750032239,9.204041422567403,8.941711757248186,9.537833763774678,9.126133413500796,8.873569078425072,9.385091532245859,6.571463865494837,6.425844632890825,6.744400630668546,5.09261247538897,5.022961163002611,5.178875885290383,5.180259394681597,5.08863232702872,5.2690651013124326,5.739096598892472,5.621763866212185,5.854254746600139
57.50000000000001,5.8793780695159015,5.794384963992272,5.976512546522631,4.961760828573577,4.916573299606612,5.011817907666564,5.063366620844491,5.009877201278059,5.113369271692942,5.299863759200137,5.247700123041655,5.35625990603133,14.341930060378244,14.100914030163278,14.647999797658985,12.866371730915176,12.730849603374534,13.012608551614065,13.265918655835511,13.076166298017032,13.474688352007796,13.309340484357003,13.13338610312394,13.507365049328204,9.989194019798516,9.748327891332254,10.276407898768493,8.799285331337764,8.630254085798573,9.17149711384624,9.200418124251689,8.941235432978194,9.53687051351661,9.124041113162027,8.871370744874433,9.381582026060132,6.571463865494837,6.425844632890825,6.744400630668546,5.091007124860997,5.021728730628466,5.180553067421263,5.175025646179178,5.085962206882421,5.263904282574226,5.735915338257178,5.6201555575665285,5.8484249388700364
58.0,5.8793780695159015,5.794384963992272,5.976512546522631,4.956344836034702,4.913904378596235,5.006481457948473,5.061959890977194,5.008181956324793,5.111697586235746,5.293549452717162,5.243354382126743,5.351655603706984,14.341930060378244,14.100914030163278,14.647999797658985,12.861888198530965,12.73069977078511,13.009986338139502,13.260455182141907,13.08223586667166,13.471280487566103,13.295064434269612,13.11841261754604,13.493472914957295,9.989194019798516,9.748327891332254,10.276407898768493,8.798846379114176,8.629534447715066,9.170373480536036,9.183442984391098,8.937626939056315,9.511309465489484,9.122051057288699,8.87196071212784,9.382444590103058,6.571463865494837,6.425844632890825,6.744400630668546,5.084982395371292,5.0140926405052335,5.172922019900527,5.172403605431316,5.082731661513522,5.262983215076839,5.7322539176115574,5.616721456328723,5.843440794506081
58.50000000000001,5.8793780695159015,5.794384963992272,5.976512546522631,4.955114368692661,4.912630645629054,5.004989637721363,5.058694878841781,5.005194487835555,5.108747098286002,5.288531279984644,5.234873594882795,5.3450959654235035,14.341930060378244,14.100914030163278,14.647999797658985,12.851712185009022,12.718945234256376,12.999401050376829,13.252493640260198,13.074284801294182,13.462149754587072,13.290178463092154,13.117391721480924,13.49233196384695,9.989194019798516,9.748327891332254,10.276407898768493,8.772555408797283,8.607498134428699,9.16547360915544,9.181452905163656,8.935729590269966,9.511339232797395,9.114092868348216,8.86255983099228,9.377016632989557,6.571463865494837,6.425844632890825,6.744400630668546,5.076331894906812,5.006940785678074,5.166183459990113,5.167758206566016,5.076334907059289,5.259840573582401,5.7172380638466205,5.601836832092442,5.832579262159212
58.99999999999999,5.8793780695159015,5.794384963992272,5.976512546522631,4.953305105408489,4.9108996091151695,5.0030405125706,5.050511119385398,4.997640015390823,5.1023678192890864,5.282592307135552,5.227620958986402,5.340882308515199,14.341930060378244,14.100914030163278,14.647999797658985,12.864126195166056,12.731396083718467,13.001172824538447,13.242197174926252,13.068661651555068,13.451722967988038,13.28319929364075,13.111354944713078,13.482994988361105,9.989194019798516,9.748327891332254,10.276407898768493,8.772555408797283,8.607498134428699,9.16547360915544,9.181452905163656,8.935729590269966,9.511339232797395,9.109731069262118,8.859068289682009,9.377371303390339,6.571463865494837,6.425844632890825,6.744400630668546,5.065808472243241,4.996150445269852,5.155164216001357,5.161998408944026,5.072673059001209,5.2520234803207435,5.712001486948775,5.598093553083926,5.830211520848556
59.49999999999999,5.8793780695159015,5.794384963992272,5.976512546522631,4.946868270343926,4.903017250623521,4.998686543053677,5.044688978006109,4.992840049436058,5.09658513896004,5.281078889589769,5.225911235483446,5.338369675287066,14.341930060378244,14.100914030163278,14.647999797658985,12.858873156884304,12.726268908256012,12.99548609987431,13.25799413187825,13.082506654683419,13.476080652854485,13.279819761995995,13.10101387664664,13.482052764539839,9.98753015009095,9.744162131992368,10.27452210690441,8.772555408797283,8.607498134428699,9.16547360915544,9.177219155187055,8.925595372900547,9.503014820990064,9.109731069262118,8.859068289682009,9.377371303390339,6.571463865494837,6.425844632890825,6.744400630668546,5.062210190928467,4.992356038430763,5.1465649666013285,5.161550387586932,5.072205992709927,5.251128959121757,5.713890978258604,5.5977870774710405,5.836336932589623
60.0,5.8793780695159015,5.794384963992272,5.976512546522631,4.943300808656143,4.897018987811388,4.994554617095932,5.042235929042761,4.990048339906502,5.094094737602429,5.276729913118945,5.222838846963872,5.333611010043205,14.361076075320014,14.121585813300767,14.671287692357728,12.85514647866109,12.725597616352701,12.994968518462304,13.291082989451299,13.088986280746488,13.507814932889284,13.283498290159073,13.10249318069395,13.484252727584254,9.986400566333007,9.74459133152959,10.273425191880081,8.772555408797283,8.607498134428699,9.16547360915544,9.176073455415246,8.924169309038696,9.501047395636517,9.097276811084157,8.844362745363961,9.364927866431362,6.571463865494837,6.425844632890825,6.744400630668546,5.055466095654767,4.9861517067057655,5.139437778625001,5.152412961373432,5.063993383470331,5.2437603819388485,5.7162689875363535,5.598990645703247,5.835738259631498


==> figures/plot_valid_found.csv <==
optimization_time,simple.Modules.mean,simple.Modules.low,simple.Modules.high,simple.Modules+Basexyz+IK.mean,simple.Modules+Basexyz+IK.low,simple.Modules+Basexyz+IK.high,simple.Modules+IK.mean,simple.Modules+IK.low,simple.Modules+IK.high,simple.Modules+Basexyz.mean,simple.Modules+Basexyz.low,simple.Modules+Basexyz.high,hard.Modules.mean,hard.Modules.low,hard.Modules.high,hard.Modules+Basexyz+IK.mean,hard.Modules+Basexyz+IK.low,hard.Modules+Basexyz+IK.high,hard.Modules+IK.mean,hard.Modules+IK.low,hard.Modules+IK.high,hard.Modules+Basexyz.mean,hard.Modules+Basexyz.low,hard.Modules+Basexyz.high,realworld.Modules.mean,realworld.Modules.low,realworld.Modules.high,realworld.Modules+Basexyz+IK.mean,realworld.Modules+Basexyz+IK.low,realworld.Modules+Basexyz+IK.high,realworld.Modules+IK.mean,realworld.Modules+IK.low,realworld.Modules+IK.high,realworld.Modules+Basexyz.mean,realworld.Modules+Basexyz.low,realworld.Modules+Basexyz.high,edgecase.Modules.mean,edgecase.Modules.low,edgecase.Modules.high,edgecase.Modules+Basexyz+IK.mean,edgecase.Modules+Basexyz+IK.low,edgecase.Modules+Basexyz+IK.high,edgecase.Modules+IK.mean,edgecase.Modules+IK.low,edgecase.Modules+IK.high,edgecase.Modules+Basexyz.mean,edgecase.Modules+Basexyz.low,edgecase.Modules+Basexyz.high
0.0,0.0,4.717942014101916e-10,5.214748465212228e-10,0.0,4.78963173387088e-10,5.320485352521946e-10,0.0,4.601201484830736e-10,5.110470010233534e-10,0.0,4.832642026024166e-10,5.335679685239795e-10,0.0,4.656650555517222e-10,5.15428640206647e-10,0.0,4.917220484539898e-10,5.415374728232716e-10,0.0,4.79590881993104e-10,5.303824276971689e-10,0.0,4.695673177410452e-10,5.23058635480665e-10,0.0,5.110140315456405e-10,6.070350628906648e-10,0.0,4.434773326577176e-10,5.523289109991597e-10,0.0,4.3457580246696456e-10,5.446925934870477e-10,0.0,4.702823921964551e-10,5.710685488816008e-10,0.0,4.735147818542934e-10,5.227727397976267e-10,0.0,4.82913120312606e-10,5.334799463159734e-10,0.0,4.685610805355311e-10,5.207267285393934e-10,0.0,4.4869263817051146e-10,5.014442579528666e-10
0.5,0.21458333333333332,0.18125,0.25416666666666665,0.18333333333333332,0.15,0.21666666666666667,0.10208333333333333,0.07708333333333334,0.12916666666666668,0.1,0.075,0.13125,0.010416666666666666,0.004166666666666667,0.022916666666666665,0.0020833333333333333,0.0,0.0116095406900025,0.0020833333333333333,0.0,0.011400948817248254,0.0,,,0.06086956521739131,0.02608695652173913,0.11707112037762153,0.017391304347826087,0.0,0.05236339879974584,0.02608695652173913,0.008695652173913044,0.06956521739130435,0.02608695652173913,0.008695652173913044,0.0782608695652174,0.041666666666666664,0.025,0.0625,0.01875,0.010416666666666666,0.03333333333333333,0.010416666666666666,0.004166666666666667,0.021479341669251063,0.004166666666666667,0.0,0.0125
1.0,0.3854166666666667,0.3458333333333333,0.42916666666666664,0.47708333333333336,0.43125,0.5208333333333334,0.2604166666666667,0.22083333333333333,0.3,0.2875,0.24791666666666667,0.33125,0.03958333333333333,0.025,0.05941150637236111,0.01875,0.010416666666666666,0.035416666666666666,0.00625,0.0020833333333333333,0.01853774674821717,0.0125,0.004166666666666667,0.027083333333333334,0.17391304347826086,0.11304347826086956,0.25217391304347825,0.10434782608695652,0.06086956521739131,0.17391304347826086,0.0782608695652174,0.034782608695652174,0.1391304347826087,0.12173913043478261,0.06956521739130435,0.19130434782608696,0.10625,0.07945748424663975,0.13541666666666666,0.12291666666666666,0.09583333333333334,0.15416666666666667,0.07708333333333334,0.05625,0.10208333333333333,0.04791666666666667,0.03125,0.06875
1.5,0.475,0.42916666666666664,0.51875,0.6416666666666667,0.5979166666666667,0.68125,0.4,0.3541666666666667,0.44166666666666665,0.44166666666666665,0.39866806493517454,0.4875,0.06666666666666667,0.04583333333333333,0.09171426124923437,0.04375,0.027083333333333334,0.06666666666666667,0.020833333333333332,0.010416666666666666,0.0375,0.03333333333333333,0.020833333333333332,0.052083333333333336,0.3130434782608696,0.23478260869565218,0.391304347826087,0.17391304347826086,0.11304347826086956,0.24761426798658565,0.11304347826086956,0.06086956521739131,0.17418520278692895,0.1565217391304348,0.09565217391304348,0.23478260869565218,0.1625,0.13125,0.2,0.23541666666666666,0.19791666666666666,0.275,0.13333333333333333,0.10208333333333333,0.16458333333333333,0.08541666666666667,0.06458333333333334,0.1125
2.0,0.5395833333333333,0.49583333333333335,0.5875,0.75,0.7104166666666667,0.7868981096091351,0.51875,0.47291666666666665,0.5645833333333333,0.51875,0.47251117238745466,0.5666666666666667,0.08958333333333333,0.06666666666666667,0.11875,0.08333333333333333,0.06041666666666667,0.1125,0.0375,0.024602429817499945,0.058333333333333334,0.07083333333333333,0.05,0.09583333333333334,0.43478260869565216,0.34782608695652173,0.5217391304347826,0.2,0.13828834986915095,0.2782608695652174,0.12173913043478261,0.06956521739130435,0.19130434782608696,0.20869565217391303,0.1391304347826087,0.28695652173913044,0.19375,0.16041666666666668,0.23125,0.34375,0.3020833333333333,0.3875,0.21041666666666667,0.17916666666666667,0.25,0.13958333333333334,0.1125,0.16875
2.5,0.5854166666666667,0.5410868021688445,0.6333333333333333,0.8145833333333333,0.7770833333333333,0.8458333333333333,0.5854166666666667,0.5416666666666666,0.6285960422300649,0.5854166666666667,0.5366061984270873,0.627995681503499,0.12291666666666666,0.09583333333333334,0.15250453939821515,0.11458333333333333,0.08874361460934749,0.14791666666666667,0.052083333333333336,0.035416666666666666,0.07291666666666667,0.09791666666666667,0.075,0.1271566828259535,0.4782608695652174,0.391304347826087,0.5739130434782609,0.28695652173913044,0.20869565217391303,0.3652173913043478,0.1826086956521739,0.12173913043478261,0.2608695652173913,0.2608695652173913,0.19130434782608696,0.34782608695652173,0.21875,0.18425065177519623,0.2588548649801657,0.42916666666666664,0.38636033574004913,0.4736072151400066,0.25625,0.22006774272320992,0.29375,0.18333333333333332,0.15,0.21875
3.0,0.6083333333333333,0.5645833333333333,0.6520833333333333,0.8666666666666667,0.8333333333333334,0.89375,0.64375,0.6,0.6854166666666667,0.625,0.5791666666666667,0.6666666666666666,0.14166666666666666,0.11458333333333333,0.17291666666666666,0.14791666666666667,0.11666666666666667,0.18333333333333332,0.075,0.05625,0.10208333333333333,0.12708333333333333,0.1,0.15833333333333333,0.5565217391304348,0.46956521739130436,0.6608695652173913,0.33043478260869563,0.25217391304347825,0.40869565217391307,0.21739130434782608,0.14782608695652175,0.2956521739130435,0.3217391304347826,0.24347826086956523,0.4260869565217391,0.2375,0.2,0.27708333333333335,0.4979166666666667,0.45416666666666666,0.5414670615290528,0.3104166666666667,0.27291666666666664,0.3529598360191486,0.19375,0.16041666666666668,0.22916666666666666
3.5,0.6229166666666667,0.5770833333333333,0.6666666666666666,0.8833333333333333,0.85,0.9104166666666667,0.6875,0.6458333333333334,0.7291666666666666,0.675,0.6291666666666667,0.7104166666666667,0.15833333333333333,0.12708333333333333,0.19166666666666668,0.17708333333333334,0.14375,0.21666666666666667,0.10208333333333333,0.07916666666666666,0.13125,0.15208333333333332,0.12291666666666666,0.1875,0.6086956521739131,0.5217391304347826,0.7043478260869566,0.40869565217391307,0.3217391304347826,0.4956521739130435,0.26956521739130435,0.19130434782608696,0.34782608695652173,0.3565217391304348,0.2782608695652174,0.45217391304347826,0.25625,0.21666666666666667,0.29791666666666666,0.54375,0.5,0.5895833333333333,0.35208333333333336,0.3125,0.39375,0.21875,0.1875,0.25565157577919445
4.0,0.6354166666666666,0.5895833333333333,0.6791666666666667,0.9,0.869965058765359,0.925,0.71875,0.6782141887267678,0.7583333333333333,0.7020833333333333,0.65625,0.7375,0.18125,0.14791666666666667,0.21666666666666667,0.21875,0.18125,0.2625,0.125,0.09791666666666667,0.15833333333333333,0.18541666666666667,0.15416666666666667,0.22291666666666668,0.6173913043478261,0.5247652531846162,0.7130434782608696,0.43478260869565216,0.34782608695652173,0.5217391304347826,0.3130434782608696,0.23478260869565218,0.4,0.4,0.3130434782608696,0.4956521739130435,0.2875,0.24583333333333332,0.32855150657318244,0.5916666666666667,0.5479166666666667,0.6375,0.3875,0.34375,0.42916666666666664,0.24583333333333332,0.2125,0.2833333333333333
4.5,0.65625,0.6104166666666667,0.7,0.9104166666666667,0.8833333333333333,0.9333333333333333,0.7375,0.6979166666666666,0.775,0.7125,0.6659606257130537,0.7479166666666667,0.19375,0.16041666666666668,0.23125,0.26458333333333334,0.22291666666666668,0.30416666666666664,0.15625,0.12708333333333333,0.19375,0.20833333333333334,0.17291666666666666,0.24583333333333332,0.6521739130434783,0.5652173913043478,0.7391304347826086,0.4956521739130435,0.4,0.591304347826087,0.33043478260869563,0.24624015624849557,0.4260869565217391,0.4260869565217391,0.3391304347826087,0.5217391304347826,0.30416666666666664,0.2625,0.3458333333333333,0.6145833333333334,0.56875,0.6579328220815917,0.4395833333333333,0.39791666666666664,0.48333333333333334,0.2708333333333333,0.23541666666666666,0.31022861315378497
5.0,0.675,0.6291666666666667,0.71875,0.9145833333333333,0.8866469408874388,0.9375,0.7645833333333333,0.7229166666666667,0.8,0.7354166666666667,0.6916666666666667,0.7708333333333334,0.20625,0.17291666666666666,0.24375,0.2916666666666667,0.2520833333333333,0.33541666666666664,0.175,0.14375,0.2125,0.23541666666666666,0.2,0.275,0.6521739130434783,0.5652173913043478,0.7391304347826086,0.5304347826086957,0.4434782608695652,0.6260869565217392,0.3739130434782609,0.28695652173913044,0.46546291174421855,0.43478260869565216,0.34782608695652173,0.5304347826086957,0.3229166666666667,0.2833333333333333,0.3651624955854731,0.6416666666666667,0.5979166666666667,0.6854166666666667,0.47708333333333336,0.432164964816184,0.51875,0.29375,0.25625,0.3333333333333333
5.5,0.6854166666666667,0.6385135289759225,0.7291666666666666,0.9166666666666666,0.8895833333333333,0.9395833333333333,0.7770833333333333,0.7375,0.8121541835247157,0.7458333333333333,0.7020833333333333,0.78125,0.2125,0.1784426915314032,0.25,0.32708333333333334,0.2875,0.3729166666666667,0.17916666666666667,0.14791666666666667,0.21666666666666667,0.25,0.21255628249676906,0.28850675533238096,0.6782608695652174,0.5908605601420756,0.7652173913043478,0.5652173913043478,0.4782608695652174,0.6521739130434783,0.41739130434782606,0.33043478260869563,0.5130434782608696,0.45217391304347826,0.3652173913043478,0.5478260869565217,0.3333333333333333,0.29278591394098324,0.375,0.6729166666666667,0.6291666666666667,0.7166666666666667,0.51875,0.475,0.5604166666666667,0.31666666666666665,0.2791666666666667,0.36041666666666666
6.0,0.6916666666666667,0.6458333333333334,0.7354166666666667,0.9229166666666667,0.8958333333333334,0.94471507467249,0.7875,0.7479166666666667,0.8229166666666666,0.7541666666666667,0.7120032601266613,0.7916666666666666,0.22083333333333333,0.18541666666666667,0.2604166666666667,0.36666666666666664,0.325,0.41098148911908033,0.19375,0.1614401430403588,0.23125,0.26666666666666666,0.22916666666666666,0.30587046496094034,0.6869565217391305,0.6014689840960763,0.7739130434782608,0.5826086956521739,0.4956521739130435,0.6695652173913044,0.4956521739130435,0.40869565217391307,0.591304347826087,0.46956521739130436,0.3826086956521739,0.5652173913043478,0.35,0.3104166666666667,0.39791666666666664,0.6979166666666666,0.6583333333333333,0.7395833333333334,0.5416666666666666,0.4979166666666667,0.5833333333333334,0.33125,0.29375,0.375
6.5,0.6916666666666667,0.6458333333333334,0.7354166666666667,0.9270833333333334,0.9020833333333333,0.9486230598035243,0.7875,0.7479166666666667,0.8229166666666666,0.7708333333333334,0.7291666666666666,0.80625,0.22708333333333333,0.19166666666666668,0.26666666666666666,0.3770833333333333,0.33541666666666664,0.42083333333333334,0.20833333333333334,0.175,0.24831029826937012,0.28125,0.24166666666666667,0.31875,0.6956521739130435,0.6086956521739131,0.782608695652174,0.591304347826087,0.5043478260869565,0.6782608695652174,0.5217391304347826,0.4260869565217391,0.6173913043478261,0.46956521739130436,0.3826086956521739,0.5652173913043478,0.3625,0.3229166666666667,0.4083333333333333,0.7166666666666667,0.675,0.75625,0.5583333333333333,0.5145833333333333,0.6,0.33958333333333335,0.3020833333333333,0.38333333333333336
7.0,0.6958333333333333,0.6502167544702872,0.7395833333333334,0.93125,0.90625,0.9520833333333333,0.7895833333333333,0.7503222221949276,0.825,0.7770833333333333,0.7375,0.8124705739107125,0.2375,0.2000331632395852,0.27708333333333335,0.39166666666666666,0.35,0.4335885423029848,0.22083333333333333,0.1875,0.2625,0.2833333333333333,0.24375,0.32141256753074265,0.6956521739130435,0.6086956521739131,0.782608695652174,0.6086956521739131,0.5217391304347826,0.6956521739130435,0.5565217391304348,0.46956521739130436,0.6521739130434783,0.5130434782608696,0.4260869565217391,0.6168841154705136,0.36666666666666664,0.32708333333333334,0.41041666666666665,0.73125,0.6916666666666667,0.7729166666666667,0.5770833333333333,0.5354166666666667,0.6166666666666667,0.36041666666666666,0.3229166666666667,0.4041666666666667
7.5,0.70625,0.6625,0.75,0.9333333333333333,0.9083333333333333,0.9541666666666667,0.7958333333333333,0.7548239531087038,0.83125,0.7854166666666667,0.7457536481511005,0.81875,0.24791666666666667,0.21041666666666667,0.28937407805677373,0.4166666666666667,0.3729166666666667,0.4583333333333333,0.23541666666666666,0.2,0.2791666666666667,0.2916666666666667,0.25195361398204996,0.3333333333333333,0.6956521739130435,0.6086956521739131,0.782608695652174,0.6347826086956522,0.5565217391304348,0.7130434782608696,0.6,0.5043478260869565,0.6869565217391305,0.5304347826086957,0.45217391304347826,0.6347826086956522,0.37083333333333335,0.33125,0.4166666666666667,0.7395833333333334,0.7,0.78125,0.59375,0.5541666666666667,0.6375,0.37916666666666665,0.33958333333333335,0.425
8.0,0.7104166666666667,0.6666666666666666,0.7520833333333333,0.9395833333333333,0.9166666666666666,0.9583333333333334,0.8020833333333334,0.7625,0.8354166666666667,0.7875,0.7458333333333333,0.81875,0.2604166666666667,0.22291666666666668,0.3020833333333333,0.4270833333333333,0.3837978667944405,0.4708333333333333,0.24791666666666667,0.2125,0.28958333333333336,0.3,0.2604166666666667,0.34375,0.7130434782608696,0.6347826086956522,0.8,0.6434782608695652,0.5652173913043478,0.7217391304347827,0.6086956521739131,0.5217391304347826,0.6956521739130435,0.5304347826086957,0.45217391304347826,0.6347826086956522,0.38333333333333336,0.34375,0.43125,0.75,0.7104166666666667,0.790672746201339,0.6104166666666667,0.5708333333333333,0.6520833333333333,0.3875,0.3458333333333333,0.43333333333333335
8.5,0.7145833333333333,0.6708333333333333,0.75625,0.9416666666666667,0.91875,0.9604166666666667,0.8083333333333333,0.7666666666666667,0.8416666666666667,0.79375,0.7541666666666667,0.8265771042861274,0.26458333333333334,0.22916666666666666,0.30625,0.44166666666666665,0.4,0.48333333333333334,0.25416666666666665,0.21875,0.29752215010416544,0.30625,0.26784855578743183,0.3490437985278182,0.7217391304347827,0.6434782608695652,0.808695652173913,0.6521739130434783,0.5720851268845188,0.7304347826086957,0.6434782608695652,0.5565217391304348,0.7304347826086957,0.5391304347826087,0.45217391304347826,0.6347826086956522,0.3958333333333333,0.35833333333333334,0.44166666666666665,0.7708333333333334,0.73125,0.80625,0.61875,0.5791666666666667,0.6587640701832974,0.4041666666666667,0.3625,0.45
9.0,0.7145833333333333,0.6708333333333333,0.75625,0.94375,0.9208333333333333,0.9625,0.8145833333333333,0.775,0.8479166666666667,0.8,0.7604166666666666,0.8333333333333334,0.26458333333333334,0.22916666666666666,0.30625,0.45,0.4072575152679738,0.49166666666666664,0.2625,0.22916666666666666,0.30625,0.3145833333333333,0.275,0.35625,0.7391304347826086,0.6608695652173913,0.8173913043478261,0.6695652173913044,0.591304347826087,0.7477613802605911,0.6608695652173913,0.5739130434782609,0.7478260869565218,0.5478260869565217,0.4608695652173913,0.6434782608695652,0.41041666666666665,0.37058206444963526,0.4583333333333333,0.775,0.7375,0.8104166666666667,0.6333333333333333,0.59375,0.6729166666666667,0.41041666666666665,0.36666666666666664,0.45416666666666666
9.5,0.7208333333333333,0.6770833333333334,0.7625,0.9458333333333333,0.9229166666666667,0.9645833333333333,0.81875,0.7791666666666667,0.85,0.8041666666666667,0.7651140699289039,0.8375,0.26875,0.23125,0.3107162886609679,0.4583333333333333,0.41593381978963145,0.5019484312101912,0.26666666666666666,0.23333333333333334,0.3125,0.32083333333333336,0.2791666666666667,0.3645833333333333,0.7478260869565218,0.6695652173913044,0.8260869565217391,0.6869565217391305,0.6,0.7652173913043478,0.6608695652173913,0.5739130434782609,0.7478260869565218,0.5478260869565217,0.4608695652173913,0.6434782608695652,0.41458333333333336,0.3729166666666667,0.4613119281145863,0.7979166666666667,0.7604166666666666,0.8291666666666667,0.6416666666666667,0.6020833333333333,0.68125,0.41875,0.375,0.4625
10.0,0.7229166666666667,0.6791666666666667,0.7645833333333333,0.9479166666666666,0.9270833333333334,0.9666666666666667,0.825,0.7875,0.85625,0.8104166666666667,0.7726962560544591,0.84375,0.275,0.2375,0.31875,0.4666666666666667,0.42291666666666666,0.5083333333333333,0.275,0.24164542306265904,0.32083333333333336,0.3375,0.29583333333333334,0.38125,0.7478260869565218,0.6695652173913044,0.8260869565217391,0.6956521739130435,0.6086956521739131,0.7739130434782608,0.6695652173913044,0.591304347826087,0.7478260869565218,0.5478260869565217,0.4608695652173913,0.6434782608695652,0.41875,0.3770833333333333,0.4646843646317161,0.80625,0.76875,0.8395833333333333,0.6541666666666667,0.6162789724527888,0.69375,0.42291666666666666,0.38125,0.4666666666666667
10.5,0.7270833333333333,0.6854166666666667,0.7666666666666667,0.9479166666666666,0.9270833333333334,0.9666666666666667,0.8270833333333333,0.7896129109225574,0.8583333333333333,0.8145833333333333,0.7770833333333333,0.8479166666666667,0.28125,0.24375,0.325,0.4791666666666667,0.4375,0.5208333333333334,0.28125,0.24583333333333332,0.32916666666666666,0.3458333333333333,0.30416666666666664,0.39015447544635695,0.7478260869565218,0.6695652173913044,0.8260869565217391,0.7130434782608696,0.6260869565217392,0.782608695652174,0.6782608695652174,0.6,0.7565217391304347,0.5565217391304348,0.4782608695652174,0.6521739130434783,0.425,0.38333333333333336,0.47291666666666665,0.8166666666666667,0.7795581050049927,0.8479166666666667,0.66875,0.6291666666666667,0.7083333333333334,0.4354166666666667,0.39166666666666666,0.4791666666666667
11.0,0.7270833333333333,0.6854166666666667,0.7666666666666667,0.95,0.9291666666666667,0.9666666666666667,0.8270833333333333,0.7896129109225574,0.8583333333333333,0.825,0.7886697697829589,0.85625,0.28958333333333336,0.2520833333333333,0.3333333333333333,0.4895833333333333,0.44583333333333336,0.531247681883734,0.2916666666666667,0.25416666666666665,0.3375,0.35833333333333334,0.31666666666666665,0.4041666666666667,0.7652173913043478,0.6869565217391305,0.8434782608695652,0.7217391304347827,0.6347826086956522,0.7913043478260869,0.6956521739130435,0.6173913043478261,0.7739130434782608,0.5565217391304348,0.4782608695652174,0.6521739130434783,0.42916666666666664,0.3875,0.47708333333333336,0.81875,0.7833333333333333,0.8507365797683137,0.675,0.632441422188619,0.7158036244696189,0.44166666666666665,0.4,0.4875
11.5,0.73125,0.6895833333333333,0.7729166666666667,0.95,0.9291666666666667,0.9666666666666667,0.8291666666666667,0.7916666666666666,0.8625,0.83125,0.7952168154295182,0.8625,0.29791666666666666,0.25833333333333336,0.3416666666666667,0.5020833333333333,0.45625,0.5416666666666666,0.29583333333333334,0.2604166666666667,0.3416666666666667,0.3645833333333333,0.32083333333333336,0.408873074540566,0.7739130434782608,0.7043478260869566,0.8521739130434782,0.7391304347826086,0.6544874699501437,0.808695652173913,0.7130434782608696,0.6347826086956522,0.7913043478260869,0.5565217391304348,0.4782608695652174,0.6521739130434783,0.43125,0.38958333333333334,0.4789387648555424,0.8208333333333333,0.7854166666666667,0.8541666666666666,0.6791666666666667,0.6354166666666666,0.7205256937872396,0.44375,0.40208333333333335,0.4895833333333333
12.0,0.7354166666666667,0.69375,0.7770833333333333,0.9520833333333333,0.93125,0.96875,0.8291666666666667,0.7916666666666666,0.8625,0.8354166666666667,0.7979166666666667,0.8645833333333334,0.3,0.2604166666666667,0.3416666666666667,0.5125,0.46875,0.5541666666666667,0.30416666666666664,0.26666666666666666,0.35,0.3770833333333333,0.3333333333333333,0.42098175109180647,0.7913043478260869,0.7130434782608696,0.8608695652173913,0.7478260869565218,0.6608695652173913,0.8173913043478261,0.7130434782608696,0.6347826086956522,0.7913043478260869,0.5565217391304348,0.4782608695652174,0.6521739130434783,0.43333333333333335,0.39166666666666666,0.48125,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.6916666666666667,0.6479166666666667,0.7333333333333333,0.44583333333333336,0.40397195224036203,0.4895833333333333
12.5,0.7395833333333334,0.6979166666666666,0.78125,0.9520833333333333,0.93125,0.96875,0.83125,0.79375,0.8645833333333334,0.8375,0.8019915472999923,0.8666666666666667,0.30416666666666664,0.26458333333333334,0.3458333333333333,0.51875,0.475,0.5625,0.30625,0.2708333333333333,0.3554741055663522,0.38333333333333336,0.33958333333333335,0.4270833333333333,0.7913043478260869,0.7130434782608696,0.8608695652173913,0.7478260869565218,0.6608695652173913,0.8173913043478261,0.7130434782608696,0.6347826086956522,0.7913043478260869,0.5826086956521739,0.5043478260869565,0.6782608695652174,0.4375,0.3958333333333333,0.4851140702622814,0.8354166666666667,0.8020833333333334,0.8666666666666667,0.7,0.65625,0.7395833333333334,0.45208333333333334,0.40625,0.49583333333333335
13.0,0.7458333333333333,0.7041666666666667,0.7875,0.95625,0.9354166666666667,0.9729166666666667,0.8333333333333334,0.7979166666666667,0.8661960360345011,0.8375,0.8019915472999923,0.8666666666666667,0.30833333333333335,0.26875,0.35,0.5270833333333333,0.48125,0.5708333333333333,0.31666666666666665,0.2791666666666667,0.3645833333333333,0.39166666666666666,0.35,0.4375,0.8,0.7217391304347827,0.8695652173913043,0.7565217391304347,0.6782608695652174,0.8260869565217391,0.7130434782608696,0.6347826086956522,0.7913043478260869,0.591304347826087,0.5130434782608696,0.6869565217391305,0.44166666666666665,0.4,0.4895833333333333,0.8354166666666667,0.8020833333333334,0.8666666666666667,0.7104166666666667,0.6708333333333333,0.75,0.4583333333333333,0.41458333333333336,0.5020833333333333
13.5,0.7479166666666667,0.70625,0.7895833333333333,0.95625,0.9354166666666667,0.9729166666666667,0.8375,0.8020833333333334,0.86875,0.8375,0.8019915472999923,0.8666666666666667,0.30833333333333335,0.26875,0.35,0.5375,0.49166666666666664,0.5778084031343674,0.32083333333333336,0.28125,0.36666666666666664,0.3958333333333333,0.3541666666666667,0.4395833333333333,0.808695652173913,0.7304347826086957,0.8695652173913043,0.7739130434782608,0.6898180108208388,0.8347826086956521,0.7130434782608696,0.6347826086956522,0.7913043478260869,0.591304347826087,0.5130434782608696,0.6869565217391305,0.44375,0.4,0.4895833333333333,0.8375,0.8041666666666667,0.8678004347974702,0.71875,0.6770833333333334,0.7570661492549577,0.4625,0.41875,0.50625
14.0,0.75,0.7083333333333334,0.7916666666666666,0.95625,0.9354166666666667,0.9729166666666667,0.8375,0.8020833333333334,0.86875,0.84375,0.80625,0.8729166666666667,0.3125,0.27291666666666664,0.35526884937905884,0.5479166666666667,0.502115664498746,0.5890807952704916,0.32916666666666666,0.289716600232505,0.375,0.39791666666666664,0.3556686548032882,0.44166666666666665,0.808695652173913,0.7304347826086957,0.8695652173913043,0.7739130434782608,0.6898180108208388,0.8347826086956521,0.7304347826086957,0.6521739130434783,0.808695652173913,0.6,0.5189119740439926,0.6956521739130435,0.4479166666666667,0.4041666666666667,0.49375,0.8458333333333333,0.8104166666666667,0.8770833333333333,0.725,0.6833333333333333,0.7645833333333333,0.475,0.43125,0.5176276140601526
14.5,0.75625,0.7166666666666667,0.7995363893122578,0.95625,0.9354166666666667,0.9729166666666667,0.8375,0.8020833333333334,0.86875,0.8458333333333333,0.8083333333333333,0.8729166666666667,0.3145833333333333,0.275,0.35833333333333334,0.5604166666666667,0.5166666666666667,0.5979166666666667,0.32916666666666666,0.289716600232505,0.375,0.4,0.35833333333333334,0.44375,0.808695652173913,0.7304347826086957,0.8695652173913043,0.782608695652174,0.7043478260869566,0.8434782608695652,0.7304347826086957,0.6521739130434783,0.808695652173913,0.6434782608695652,0.5565217391304348,0.7391304347826086,0.4479166666666667,0.4041666666666667,0.49375,0.8520833333333333,0.81875,0.88125,0.7270833333333333,0.6854166666666667,0.7666666666666667,0.48333333333333334,0.4395833333333333,0.5270833333333333
15.0,0.7583333333333333,0.71875,0.8,0.95625,0.9354166666666667,0.9729166666666667,0.8375,0.8020833333333334,0.86875,0.8458333333333333,0.8083333333333333,0.8729166666666667,0.31875,0.2791666666666667,0.36041666666666666,0.5729166666666666,0.5291666666666667,0.6125,0.3333333333333333,0.29375,0.3779444903534847,0.40208333333333335,0.36041666666666666,0.4479166666666667,0.808695652173913,0.7304347826086957,0.8695652173913043,0.8,0.7217391304347827,0.8608695652173913,0.7478260869565218,0.6695652173913044,0.8260869565217391,0.6521739130434783,0.5652173913043478,0.7478260869565218,0.45416666666666666,0.41041666666666665,0.5020833333333333,0.8583333333333333,0.825,0.8875,0.7333333333333333,0.69375,0.7729166666666667,0.49583333333333335,0.45416666666666666,0.5395833333333333
15.5,0.7604166666666666,0.7208333333333333,0.8020833333333334,0.95625,0.9354166666666667,0.9729166666666667,0.8375,0.8020833333333334,0.86875,0.8479166666666667,0.8104166666666667,0.875,0.32083333333333336,0.2806245666114587,0.3625,0.5791666666666667,0.5354166666666667,0.61875,0.3375,0.29791666666666666,0.38125,0.4083333333333333,0.3645833333333333,0.45416666666666666,0.808695652173913,0.7304347826086957,0.8695652173913043,0.8,0.7217391304347827,0.8608695652173913,0.7565217391304347,0.6782608695652174,0.8347826086956521,0.6521739130434783,0.5652173913043478,0.7478260869565218,0.4583333333333333,0.41458333333333336,0.504547636795542,0.8666666666666667,0.8354166666666667,0.8958333333333334,0.7375,0.6979166666666666,0.7770833333333333,0.5020833333333333,0.4583333333333333,0.5458333333333333
16.0,0.7604166666666666,0.7208333333333333,0.8020833333333334,0.95625,0.9354166666666667,0.9729166666666667,0.8375,0.8020833333333334,0.86875,0.85,0.8125,0.8770833333333333,0.32708333333333334,0.28541666666666665,0.36875,0.58125,0.5375,0.6208333333333333,0.34791666666666665,0.3104166666666667,0.3958333333333333,0.4166666666666667,0.375,0.4625,0.808695652173913,0.7304347826086957,0.8695652173913043,0.8,0.7217391304347827,0.8608695652173913,0.7739130434782608,0.6989129081725647,0.8521739130434782,0.6521739130434783,0.5652173913043478,0.7478260869565218,0.46458333333333335,0.42291666666666666,0.5138410459457409,0.8666666666666667,0.8354166666666667,0.8958333333333334,0.74375,0.7020833333333333,0.7833333333333333,0.5041666666666667,0.46041666666666664,0.5479166666666667
16.5,0.7625,0.725,0.8041666666666667,0.95625,0.9354166666666667,0.9729166666666667,0.8375,0.8020833333333334,0.86875,0.8604166666666667,0.825,0.8895833333333333,0.32916666666666666,0.2875,0.3729166666666667,0.5875,0.54375,0.625,0.3541666666666667,0.3145833333333333,0.4023912113898071,0.425,0.38285714033702783,0.4696269403053357,0.808695652173913,0.7304347826086957,0.8695652173913043,0.8,0.7217391304347827,0.8608695652173913,0.782608695652174,0.7130434782608696,0.8521739130434782,0.6521739130434783,0.5652173913043478,0.7478260869565218,0.46875,0.4270833333333333,0.5166666666666667,0.8708333333333333,0.8395833333333333,0.8979166666666667,0.7479166666666667,0.70625,0.7854166666666667,0.5041666666666667,0.46041666666666664,0.5479166666666667
17.0,0.7625,0.725,0.8041666666666667,0.9583333333333334,0.9375,0.975,0.8375,0.8020833333333334,0.86875,0.8645833333333334,0.8291666666666667,0.8916666666666667,0.32916666666666666,0.2875,0.3729166666666667,0.60625,0.5611257067947207,0.6416666666666667,0.3625,0.325,0.4125,0.4354166666666667,0.39166666666666666,0.4791666666666667,0.8260869565217391,0.7565217391304347,0.8869565217391304,0.8,0.7217391304347827,0.8608695652173913,0.7913043478260869,0.7130434782608696,0.8608695652173913,0.6608695652173913,0.5739130434782609,0.7565217391304347,0.4708333333333333,0.4274846282371756,0.51875,0.8708333333333333,0.8395833333333333,0.8979166666666667,0.7520833333333333,0.7104166666666667,0.7909314165257436,0.50625,0.46235907407128596,0.55
17.5,0.76875,0.7291666666666666,0.8106712398333684,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8395833333333333,0.8020833333333334,0.8708333333333333,0.86875,0.8348815840318704,0.8958333333333334,0.3333333333333333,0.293463873583336,0.37819259133847843,0.6104166666666667,0.5666666666666667,0.6458333333333334,0.3645833333333333,0.32708333333333334,0.41458333333333336,0.44166666666666665,0.39791666666666664,0.4875,0.8260869565217391,0.7565217391304347,0.8869565217391304,0.8,0.7217391304347827,0.8608695652173913,0.8,0.7217391304347827,0.8695652173913043,0.6608695652173913,0.5739130434782609,0.7565217391304347,0.47291666666666665,0.43125,0.5208333333333334,0.8729166666666667,0.8416666666666667,0.9,0.7541666666666667,0.7125,0.79375,0.5083333333333333,0.46458333333333335,0.5541666666666667
18.0,0.7729166666666667,0.7354166666666667,0.8145833333333333,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8395833333333333,0.8020833333333334,0.8708333333333333,0.8708333333333333,0.8375,0.8979166666666667,0.3333333333333333,0.293463873583336,0.37819259133847843,0.6166666666666667,0.5729166666666666,0.6541666666666667,0.36875,0.32916666666666666,0.41875,0.44375,0.4,0.4895833333333333,0.8260869565217391,0.7565217391304347,0.8869565217391304,0.8173913043478261,0.7391304347826086,0.8782608695652174,0.808695652173913,0.7304347826086957,0.8782608695652174,0.6608695652173913,0.5739130434782609,0.7565217391304347,0.475,0.43287637253560246,0.5249902575817326,0.875,0.84375,0.9020833333333333,0.7583333333333333,0.71875,0.7958333333333333,0.5166666666666667,0.4717444564361437,0.5625
18.5,0.7729166666666667,0.7354166666666667,0.8145833333333333,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8395833333333333,0.8020833333333334,0.8708333333333333,0.8729166666666667,0.8387027912893905,0.8984559490398811,0.33541666666666664,0.29583333333333334,0.38125,0.6229166666666667,0.5784987315251122,0.6604166666666667,0.36875,0.32916666666666666,0.41875,0.44375,0.4,0.4895833333333333,0.8347826086956521,0.7652173913043478,0.8956521739130435,0.8260869565217391,0.7565217391304347,0.8869565217391304,0.808695652173913,0.7304347826086957,0.8782608695652174,0.6608695652173913,0.5739130434782609,0.7565217391304347,0.4791666666666667,0.4357025918326806,0.5283642504121163,0.8770833333333333,0.8458333333333333,0.9041666666666667,0.7604166666666666,0.7208333333333333,0.7979166666666667,0.5229166666666667,0.4791666666666667,0.56875
19.0,0.7729166666666667,0.7354166666666667,0.8145833333333333,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8416666666666667,0.8041666666666667,0.8729166666666667,0.8770833333333333,0.84375,0.9020833333333333,0.33541666666666664,0.29583333333333334,0.38125,0.625,0.58125,0.6625,0.3770833333333333,0.3375,0.4272317510918057,0.4479166666666667,0.4041666666666667,0.493845245998282,0.8347826086956521,0.7652173913043478,0.8956521739130435,0.8347826086956521,0.7627069682059183,0.8869565217391304,0.808695652173913,0.7304347826086957,0.8782608695652174,0.6608695652173913,0.5739130434782609,0.7565217391304347,0.48125,0.4395833333333333,0.5320063585524625,0.8791666666666667,0.8458333333333333,0.90625,0.7666666666666667,0.7270833333333333,0.8041666666666667,0.5291666666666667,0.48333333333333334,0.573771155108498
19.5,0.7729166666666667,0.7354166666666667,0.8145833333333333,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8416666666666667,0.8041666666666667,0.8729166666666667,0.8770833333333333,0.84375,0.9020833333333333,0.3375,0.29791666666666666,0.38125,0.6270833333333333,0.5826458010746121,0.6645833333333333,0.37916666666666665,0.3375,0.427298248803699,0.45,0.4041666666666667,0.49375,0.8347826086956521,0.7652173913043478,0.8956521739130435,0.8434782608695652,0.7652173913043478,0.8956521739130435,0.808695652173913,0.7304347826086957,0.8782608695652174,0.6782608695652174,0.591304347826087,0.7652173913043478,0.48125,0.4395833333333333,0.5320063585524625,0.8791666666666667,0.8458333333333333,0.90625,0.76875,0.7291666666666666,0.80625,0.5291666666666667,0.48333333333333334,0.573771155108498
20.0,0.7729166666666667,0.7354166666666667,0.8145833333333333,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8416666666666667,0.8041666666666667,0.8729166666666667,0.8791666666666667,0.8458333333333333,0.90625,0.3375,0.29791666666666666,0.38125,0.6291666666666667,0.5833333333333334,0.6666666666666666,0.3854166666666667,0.3458333333333333,0.4340798322123348,0.45416666666666666,0.41041666666666665,0.5,0.8608695652173913,0.7913043478260869,0.9217391304347826,0.8434782608695652,0.7652173913043478,0.8956521739130435,0.808695652173913,0.7304347826086957,0.8782608695652174,0.6782608695652174,0.591304347826087,0.7652173913043478,0.48125,0.4395833333333333,0.5320063585524625,0.88125,0.85,0.9083333333333333,0.7729166666666667,0.7333333333333333,0.8093840291933809,0.53125,0.4875,0.5754803686340951
20.5,0.7770833333333333,0.7395833333333334,0.81875,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8416666666666667,0.8041666666666667,0.8729166666666667,0.8791666666666667,0.8458333333333333,0.90625,0.33958333333333335,0.30033542546489195,0.38533087148334605,0.6333333333333333,0.5875,0.66875,0.38958333333333334,0.35,0.4375,0.4583333333333333,0.41458333333333336,0.5041666666666667,0.8608695652173913,0.7913043478260869,0.9217391304347826,0.8434782608695652,0.7652173913043478,0.8956521739130435,0.8173913043478261,0.7391304347826086,0.8869565217391304,0.6782608695652174,0.591304347826087,0.7652173913043478,0.48125,0.4395833333333333,0.5320063585524625,0.88125,0.85,0.9083333333333333,0.775,0.7354166666666667,0.8104166666666667,0.5354166666666667,0.4895833333333333,0.5791666666666667
21.0,0.7770833333333333,0.7395833333333334,0.81875,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8416666666666667,0.8041666666666667,0.8729166666666667,0.8833333333333333,0.85,0.9083333333333333,0.34375,0.30625,0.38958333333333334,0.6395833333333333,0.59375,0.6770833333333334,0.39375,0.3541666666666667,0.44221739454552866,0.4625,0.41875,0.5083333333333333,0.8608695652173913,0.7913043478260869,0.9217391304347826,0.8434782608695652,0.7652173913043478,0.8956521739130435,0.8260869565217391,0.7478260869565218,0.892260877144636,0.6782608695652174,0.591304347826087,0.7652173913043478,0.48333333333333334,0.44166666666666665,0.5334441710448596,0.88125,0.85,0.9083333333333333,0.7770833333333333,0.7375,0.8104166666666667,0.5354166666666667,0.4895833333333333,0.5791666666666667
21.5,0.7791666666666667,0.74375,0.8201472947972975,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.84375,0.80625,0.875,0.8833333333333333,0.85,0.9083333333333333,0.34791666666666665,0.30625,0.39166666666666666,0.6416666666666667,0.5958333333333333,0.6791666666666667,0.39791666666666664,0.35833333333333334,0.44375,0.4708333333333333,0.42916666666666664,0.5171004736098892,0.8608695652173913,0.7913043478260869,0.9217391304347826,0.8434782608695652,0.7652173913043478,0.8956521739130435,0.8260869565217391,0.7478260869565218,0.892260877144636,0.6782608695652174,0.591304347826087,0.7652173913043478,0.48333333333333334,0.44166666666666665,0.5334441710448596,0.88125,0.85,0.9083333333333333,0.7833333333333333,0.7416666666666667,0.81875,0.5395833333333333,0.49375,0.5833333333333334
22.0,0.7791666666666667,0.74375,0.8201472947972975,0.9604166666666667,0.9415903829129547,0.9770833333333333,0.8458333333333333,0.8104166666666667,0.8770833333333333,0.8833333333333333,0.85,0.9083333333333333,0.35,0.30833333333333335,0.39375,0.64375,0.6,0.68125,0.39791666666666664,0.35833333333333334,0.44375,0.475,0.43125,0.51875,0.8695652173913043,0.8,0.9217391304347826,0.8434782608695652,0.7652173913043478,0.8956521739130435,0.8347826086956521,0.7565217391304347,0.9043478260869565,0.6869565217391305,0.6,0.7739130434782608,0.4875,0.44375,0.5375,0.8833333333333333,0.8520833333333333,0.9104166666666667,0.7833333333333333,0.7416666666666667,0.81875,0.5416666666666666,0.49583333333333335,0.5854166666666667
22.5,0.7791666666666667,0.74375,0.8201472947972975,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8833333333333333,0.85,0.9083333333333333,0.35,0.30833333333333335,0.39375,0.6520833333333333,0.60625,0.6896042241876339,0.40208333333333335,0.36041666666666666,0.4479166666666667,0.47708333333333336,0.43333333333333335,0.5229166666666667,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8434782608695652,0.7652173913043478,0.8956521739130435,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.6869565217391305,0.6,0.7739130434782608,0.4875,0.44375,0.5375,0.8833333333333333,0.8520833333333333,0.9104166666666667,0.7854166666666667,0.74375,0.8208333333333333,0.5479166666666667,0.5020833333333333,0.5916666666666667
23.0,0.78125,0.74375,0.8208333333333333,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8854166666666666,0.8520833333333333,0.9104166666666667,0.35,0.30833333333333335,0.39375,0.65625,0.6109432630343142,0.6958333333333333,0.40208333333333335,0.36041666666666666,0.4479166666666667,0.48125,0.4375,0.5290967567826942,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8434782608695652,0.7652173913043478,0.8956521739130435,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.6869565217391305,0.6,0.7739130434782608,0.4895833333333333,0.44583333333333336,0.5395833333333333,0.8833333333333333,0.8520833333333333,0.9104166666666667,0.7875,0.7458333333333333,0.8221739744164397,0.5520833333333334,0.50625,0.5958333333333333
23.5,0.78125,0.74375,0.8208333333333333,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8875,0.85625,0.9125,0.35,0.30833333333333335,0.39375,0.65625,0.6109432630343142,0.6958333333333333,0.40625,0.3645833333333333,0.45208333333333334,0.48541666666666666,0.44166666666666665,0.53125,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8521739130434782,0.7739130434782608,0.9043478260869565,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.6869565217391305,0.6,0.7739130434782608,0.4895833333333333,0.44583333333333336,0.5395833333333333,0.8833333333333333,0.8520833333333333,0.9104166666666667,0.7895833333333333,0.7479166666666667,0.8231898112949498,0.5541666666666667,0.5104166666666666,0.5979166666666667
24.0,0.78125,0.74375,0.8208333333333333,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8895833333333333,0.8570181739900384,0.9145833333333333,0.35,0.30833333333333335,0.39375,0.6645833333333333,0.61875,0.7022464173479815,0.41041666666666665,0.37083333333333335,0.45490606156089297,0.49166666666666664,0.4479166666666667,0.5375,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8521739130434782,0.7739130434782608,0.9043478260869565,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.6869565217391305,0.6,0.7739130434782608,0.49166666666666664,0.4479166666666667,0.5416666666666666,0.8854166666666666,0.8561984132336494,0.9125,0.7916666666666666,0.75,0.825,0.5604166666666667,0.5145833333333333,0.6041666666666666
24.5,0.78125,0.74375,0.8208333333333333,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8895833333333333,0.8570181739900384,0.9145833333333333,0.35,0.30833333333333335,0.39375,0.6708333333333333,0.6229166666666667,0.7083333333333334,0.4166666666666667,0.375,0.4625,0.49375,0.45208333333333334,0.5396007591668622,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8521739130434782,0.7739130434782608,0.9043478260869565,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.7043478260869566,0.6173913043478261,0.782608695652174,0.49166666666666664,0.4479166666666667,0.5416666666666666,0.8854166666666666,0.8561984132336494,0.9125,0.7958333333333333,0.75625,0.8291666666666667,0.5625,0.51875,0.60625
25.0,0.78125,0.74375,0.8208333333333333,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8895833333333333,0.8570181739900384,0.9145833333333333,0.35208333333333336,0.3125,0.39791666666666664,0.6708333333333333,0.6229166666666667,0.7083333333333334,0.42083333333333334,0.37916666666666665,0.46458333333333335,0.49583333333333335,0.45416666666666666,0.5421991325756425,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8521739130434782,0.7739130434782608,0.9043478260869565,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.7043478260869566,0.6173913043478261,0.782608695652174,0.49583333333333335,0.45208333333333334,0.5463960496651343,0.8854166666666666,0.8561984132336494,0.9125,0.7979166666666667,0.7578486942113228,0.83125,0.56875,0.525,0.6145833333333334
25.5,0.78125,0.74375,0.8208333333333333,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.89375,0.8608028128681319,0.9179306155810707,0.35625,0.31666666666666665,0.40208333333333335,0.6791666666666667,0.6351266756052049,0.71875,0.42291666666666666,0.37975943206823876,0.4667466326956931,0.5020833333333333,0.4583333333333333,0.5458333333333333,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8608695652173913,0.782608695652174,0.9130434782608695,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.7130434782608696,0.6260869565217392,0.7913043478260869,0.4979166666666667,0.45208333333333334,0.5479166666666667,0.8854166666666666,0.8561984132336494,0.9125,0.8,0.7604166666666666,0.8333333333333334,0.5770833333333333,0.53125,0.6208333333333333
26.0,0.7854166666666667,0.7481118408479983,0.825,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.89375,0.8608028128681319,0.9179306155810707,0.35833333333333334,0.31666666666666665,0.40208333333333335,0.6854166666666667,0.6395833333333333,0.7229166666666667,0.4270833333333333,0.38333333333333336,0.47291666666666665,0.50625,0.46458333333333335,0.5520833333333334,0.8869565217391304,0.8260869565217391,0.9391304347826087,0.8608695652173913,0.782608695652174,0.9130434782608695,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.7130434782608696,0.6260869565217392,0.7913043478260869,0.5,0.4578527818086044,0.55,0.8854166666666666,0.8561984132336494,0.9125,0.8,0.7604166666666666,0.8333333333333334,0.5791666666666667,0.5339270271152388,0.625
26.5,0.7854166666666667,0.7481118408479983,0.825,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.89375,0.8608028128681319,0.9179306155810707,0.35833333333333334,0.31666666666666665,0.40208333333333335,0.6875,0.6416666666666667,0.7269795970945336,0.42916666666666664,0.3851038985014297,0.475,0.5104166666666666,0.4666666666666667,0.5541666666666667,0.8869565217391304,0.8260869565217391,0.9391304347826087,0.8608695652173913,0.782608695652174,0.9130434782608695,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.7130434782608696,0.6260869565217392,0.7913043478260869,0.5,0.4578527818086044,0.55,0.8854166666666666,0.8561984132336494,0.9125,0.8,0.7604166666666666,0.8333333333333334,0.58125,0.5354166666666667,0.625
27.0,0.7875,0.7520833333333333,0.8270833333333333,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8958333333333334,0.8645833333333334,0.91875,0.35833333333333334,0.31666666666666665,0.40208333333333335,0.69375,0.6479166666666667,0.73125,0.43125,0.38770467636240513,0.47708333333333336,0.5145833333333333,0.4722437991368663,0.5604166666666667,0.8869565217391304,0.8260869565217391,0.9391304347826087,0.8608695652173913,0.782608695652174,0.9130434782608695,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.7130434782608696,0.6260869565217392,0.7913043478260869,0.5020833333333333,0.45949870386291153,0.5520833333333334,0.8854166666666666,0.8561984132336494,0.9125,0.8,0.7604166666666666,0.8333333333333334,0.5854166666666667,0.53776060716159,0.6275606186004249
27.5,0.7895833333333333,0.7541666666666667,0.8270833333333333,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8958333333333334,0.8645833333333334,0.91875,0.36041666666666666,0.3226828847470788,0.40625,0.6958333333333333,0.6507788033528489,0.7333333333333333,0.4354166666666667,0.39166666666666666,0.48125,0.5145833333333333,0.4722437991368663,0.5604166666666667,0.8869565217391304,0.8260869565217391,0.9391304347826087,0.8608695652173913,0.782608695652174,0.9130434782608695,0.8434782608695652,0.7652173913043478,0.9043478260869565,0.7130434782608696,0.6260869565217392,0.7913043478260869,0.5020833333333333,0.45949870386291153,0.5520833333333334,0.8854166666666666,0.8561984132336494,0.9125,0.8020833333333334,0.7645833333333333,0.8354166666666667,0.5875,0.5416666666666666,0.63125
28.0,0.7916666666666666,0.7541666666666667,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8958333333333334,0.8645833333333334,0.91875,0.3625,0.3229166666666667,0.40741426136103936,0.7020833333333333,0.6583333333333333,0.7395833333333334,0.4375,0.39375,0.48333333333333334,0.51875,0.47708333333333336,0.5628446611240605,0.8956521739130435,0.8347826086956521,0.9391304347826087,0.8608695652173913,0.782608695652174,0.9130434782608695,0.8521739130434782,0.7739130434782608,0.9130434782608695,0.7130434782608696,0.6260869565217392,0.7913043478260869,0.5020833333333333,0.45949870386291153,0.5520833333333334,0.8854166666666666,0.8561984132336494,0.9125,0.8020833333333334,0.7645833333333333,0.8354166666666667,0.5875,0.5416666666666666,0.63125
28.5,0.7916666666666666,0.7541666666666667,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.85,0.8145833333333333,0.88125,0.8958333333333334,0.8645833333333334,0.91875,0.3625,0.3229166666666667,0.40741426136103936,0.7020833333333333,0.6583333333333333,0.7395833333333334,0.4375,0.39375,0.48333333333333334,0.51875,0.47708333333333336,0.5628446611240605,0.8956521739130435,0.8347826086956521,0.9391304347826087,0.8695652173913043,0.8,0.9217391304347826,0.8521739130434782,0.7739130434782608,0.9130434782608695,0.7304347826086957,0.6434782608695652,0.808695652173913,0.5020833333333333,0.45949870386291153,0.5520833333333334,0.8854166666666666,0.8561984132336494,0.9125,0.8020833333333334,0.7645833333333333,0.8354166666666667,0.5916666666666667,0.5479166666666667,0.6354166666666666
29.0,0.7916666666666666,0.7541666666666667,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.8958333333333334,0.8645833333333334,0.91875,0.36666666666666664,0.325,0.41041666666666665,0.7020833333333333,0.6583333333333333,0.7395833333333334,0.4395833333333333,0.3958333333333333,0.48541666666666666,0.5208333333333334,0.4791666666666667,0.5666666666666667,0.8956521739130435,0.8347826086956521,0.9391304347826087,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8521739130434782,0.7739130434782608,0.9130434782608695,0.7391304347826086,0.6434782608695652,0.8173913043478261,0.5020833333333333,0.45949870386291153,0.5520833333333334,0.8875,0.8583333333333333,0.9145833333333333,0.8041666666666667,0.7666666666666667,0.8375,0.5979166666666667,0.5547917975873602,0.6416666666666667
29.5,0.7916666666666666,0.7541666666666667,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.8979166666666667,0.8684310144219282,0.9217630164404745,0.36666666666666664,0.325,0.41041666666666665,0.7020833333333333,0.6583333333333333,0.7395833333333334,0.44375,0.4,0.48899647391201384,0.5291666666666667,0.4875,0.5729166666666666,0.8956521739130435,0.8347826086956521,0.9391304347826087,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8521739130434782,0.7739130434782608,0.9130434782608695,0.7391304347826086,0.6434782608695652,0.8173913043478261,0.5041666666666667,0.4625,0.5541666666666667,0.8875,0.8583333333333333,0.9145833333333333,0.80625,0.76875,0.8395833333333333,0.6020833333333333,0.5583333333333333,0.6458333333333334
30.0,0.7916666666666666,0.7541666666666667,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.8979166666666667,0.8684310144219282,0.9217630164404745,0.36666666666666664,0.325,0.41041666666666665,0.70625,0.6625,0.74375,0.44375,0.4,0.48899647391201384,0.5291666666666667,0.4875,0.5729166666666666,0.8956521739130435,0.8347826086956521,0.9391304347826087,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8521739130434782,0.7739130434782608,0.9130434782608695,0.7391304347826086,0.6434782608695652,0.8173913043478261,0.5041666666666667,0.4625,0.5541666666666667,0.8895833333333333,0.8604166666666667,0.9166666666666666,0.8083333333333333,0.76875,0.8416666666666667,0.6020833333333333,0.5583333333333333,0.6458333333333334
30.5,0.7916666666666666,0.7541666666666667,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.8979166666666667,0.8684310144219282,0.9217630164404745,0.36666666666666664,0.325,0.41041666666666665,0.7104166666666667,0.6666666666666666,0.7479166666666667,0.44583333333333336,0.40208333333333335,0.49166666666666664,0.5333333333333333,0.49166666666666664,0.5770833333333333,0.9043478260869565,0.8434782608695652,0.9478260869565217,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8608695652173913,0.7912520231711307,0.9130434782608695,0.7391304347826086,0.6434782608695652,0.8173913043478261,0.50625,0.46458333333333335,0.55625,0.8895833333333333,0.8604166666666667,0.9166666666666666,0.8104166666666667,0.7708333333333334,0.8425061928619196,0.6041666666666666,0.5604166666666667,0.6458333333333334
31.0,0.7916666666666666,0.7541666666666667,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.8979166666666667,0.8684310144219282,0.9217630164404745,0.36666666666666664,0.325,0.41041666666666665,0.7125,0.66875,0.7479166666666667,0.45208333333333334,0.4083333333333333,0.4979166666666667,0.5395833333333333,0.4979166666666667,0.5833333333333334,0.9043478260869565,0.8434782608695652,0.9478260869565217,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8608695652173913,0.7912520231711307,0.9130434782608695,0.7391304347826086,0.6434782608695652,0.8173913043478261,0.5083333333333333,0.4666666666666667,0.557743224798115,0.8895833333333333,0.8604166666666667,0.9166666666666666,0.8104166666666667,0.7708333333333334,0.8425061928619196,0.60625,0.5638201976491312,0.6479166666666667
31.5,0.79375,0.7583333333333333,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.8979166666666667,0.8684310144219282,0.9217630164404745,0.36666666666666664,0.325,0.41041666666666665,0.7125,0.66875,0.7479166666666667,0.46041666666666664,0.4166666666666667,0.5104166666666666,0.5395833333333333,0.4979166666666667,0.5833333333333334,0.9043478260869565,0.8434782608695652,0.9478260869565217,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8695652173913043,0.8,0.9217391304347826,0.7391304347826086,0.6434782608695652,0.8173913043478261,0.5104166666666666,0.46875,0.5585736628715872,0.8916666666666667,0.8625,0.91875,0.8125,0.774917963269358,0.8458333333333333,0.60625,0.5638201976491312,0.6479166666666667
32.0,0.79375,0.7583333333333333,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.8979166666666667,0.8684310144219282,0.9217630164404745,0.36875,0.32708333333333334,0.4125,0.7166666666666667,0.6729166666666667,0.7516748924277719,0.4625,0.41875,0.5104166666666666,0.5458333333333333,0.5020833333333333,0.5876581418036099,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8695652173913043,0.8,0.9217391304347826,0.7478260869565218,0.6521739130434783,0.8176256412499905,0.5104166666666666,0.46875,0.5585736628715872,0.8916666666666667,0.8625,0.91875,0.8145833333333333,0.7762654971964746,0.8479166666666667,0.60625,0.5638201976491312,0.6479166666666667
32.5,0.79375,0.7583333333333333,0.8291666666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9,0.86875,0.9229166666666667,0.37083333333333335,0.32916666666666666,0.41266896776506007,0.7166666666666667,0.6729166666666667,0.7516748924277719,0.46458333333333335,0.42083333333333334,0.5125,0.5520833333333334,0.5104166666666666,0.5958333333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8782608695652174,0.808695652173913,0.9304347826086956,0.8869565217391304,0.8173913043478261,0.9391304347826087,0.7478260869565218,0.6521739130434783,0.8176256412499905,0.5104166666666666,0.46875,0.5585736628715872,0.8916666666666667,0.8625,0.91875,0.8145833333333333,0.7762654971964746,0.8479166666666667,0.6104166666666667,0.5666666666666667,0.6523260090797653
33.0,0.7958333333333333,0.7604166666666666,0.83125,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9,0.86875,0.9229166666666667,0.37083333333333335,0.32916666666666666,0.41266896776506007,0.7166666666666667,0.6729166666666667,0.7516748924277719,0.4666666666666667,0.42291666666666666,0.5125,0.5541666666666667,0.512761290342186,0.5979166666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.8869565217391304,0.8173913043478261,0.9391304347826087,0.7478260869565218,0.6521739130434783,0.8176256412499905,0.5125,0.47008427424588534,0.5622177686559735,0.8916666666666667,0.8625,0.91875,0.81875,0.78125,0.8520833333333333,0.6104166666666667,0.5666666666666667,0.6523260090797653
33.5,0.7979166666666667,0.7604166666666666,0.8354166666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9,0.86875,0.9229166666666667,0.3729166666666667,0.33125,0.4152030882855035,0.7208333333333333,0.6770833333333334,0.75625,0.4666666666666667,0.42291666666666666,0.5125,0.5541666666666667,0.512761290342186,0.5979166666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.8869565217391304,0.8173913043478261,0.9391304347826087,0.7478260869565218,0.6521739130434783,0.8176256412499905,0.5125,0.47008427424588534,0.5622177686559735,0.8916666666666667,0.8625,0.91875,0.8208333333333333,0.7833333333333333,0.8520833333333333,0.6145833333333334,0.5708333333333333,0.6583333333333333
34.0,0.7979166666666667,0.7604166666666666,0.8354166666666667,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9,0.86875,0.9229166666666667,0.3729166666666667,0.33125,0.4152030882855035,0.7208333333333333,0.6770833333333334,0.75625,0.4666666666666667,0.42291666666666666,0.5125,0.5583333333333333,0.5145833333333333,0.6010647737673424,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.8956521739130435,0.8260869565217391,0.9391304347826087,0.7478260869565218,0.6521739130434783,0.8176256412499905,0.5145833333333333,0.47131279007526633,0.5625,0.8916666666666667,0.8625,0.91875,0.8208333333333333,0.7833333333333333,0.8520833333333333,0.6145833333333334,0.5708333333333333,0.6583333333333333
34.5,0.8,0.762609146160921,0.8356225364895032,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9,0.86875,0.9229166666666667,0.375,0.3333333333333333,0.41875,0.7208333333333333,0.6770833333333334,0.75625,0.46875,0.4248443191591795,0.5125,0.5604166666666667,0.51875,0.6020833333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.8956521739130435,0.8260869565217391,0.9391304347826087,0.7478260869565218,0.6521739130434783,0.8176256412499905,0.5145833333333333,0.47131279007526633,0.5625,0.8916666666666667,0.8625,0.91875,0.8208333333333333,0.7833333333333333,0.8520833333333333,0.6145833333333334,0.5708333333333333,0.6583333333333333
35.0,0.8,0.762609146160921,0.8356225364895032,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.375,0.3333333333333333,0.41875,0.7208333333333333,0.6770833333333334,0.75625,0.46875,0.4248443191591795,0.5125,0.5604166666666667,0.51875,0.6020833333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.8956521739130435,0.8260869565217391,0.9391304347826087,0.7565217391304347,0.6608695652173913,0.8260869565217391,0.5166666666666667,0.47291666666666665,0.5666666666666667,0.8916666666666667,0.8625,0.91875,0.8208333333333333,0.7833333333333333,0.8520833333333333,0.6166666666666667,0.575,0.6583333333333333
35.5,0.8,0.762609146160921,0.8356225364895032,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.375,0.3333333333333333,0.41875,0.7229166666666667,0.6803851423353295,0.7583333333333333,0.4708333333333333,0.4270833333333333,0.5166666666666667,0.5604166666666667,0.51875,0.6020833333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.8956521739130435,0.8260869565217391,0.9391304347826087,0.7565217391304347,0.6608695652173913,0.8260869565217391,0.51875,0.47626095935139123,0.5666666666666667,0.8916666666666667,0.8625,0.91875,0.8208333333333333,0.7833333333333333,0.8520833333333333,0.6166666666666667,0.575,0.6583333333333333
36.0,0.8,0.762609146160921,0.8356225364895032,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.375,0.3333333333333333,0.41875,0.7229166666666667,0.6803851423353295,0.7583333333333333,0.4708333333333333,0.4270833333333333,0.5166666666666667,0.5645833333333333,0.5208333333333334,0.60625,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.8956521739130435,0.8260869565217391,0.9391304347826087,0.7565217391304347,0.6608695652173913,0.8260869565217391,0.51875,0.47626095935139123,0.5666666666666667,0.8916666666666667,0.8625,0.91875,0.8229166666666666,0.7875,0.8541666666666666,0.61875,0.5740573520170252,0.6604166666666667
36.5,0.8,0.762609146160921,0.8356225364895032,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.3770833333333333,0.33541666666666664,0.42083333333333334,0.7291666666666666,0.6895833333333333,0.7645833333333333,0.47291666666666665,0.42916666666666664,0.51875,0.5666666666666667,0.5229166666666667,0.6083333333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.9043478260869565,0.8433347986678058,0.9478260869565217,0.7565217391304347,0.6608695652173913,0.8260869565217391,0.51875,0.47626095935139123,0.5666666666666667,0.89375,0.8645833333333334,0.91875,0.825,0.7895833333333333,0.85625,0.61875,0.5740573520170252,0.6604166666666667
37.0,0.8020833333333334,0.7645833333333333,0.8375,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.3770833333333333,0.33541666666666664,0.42083333333333334,0.7333333333333333,0.6916666666666667,0.7671047282974113,0.475,0.43125,0.5208333333333334,0.56875,0.525,0.6104166666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8869565217391304,0.8173913043478261,0.9304347826086956,0.9043478260869565,0.8433347986678058,0.9478260869565217,0.7565217391304347,0.6608695652173913,0.8260869565217391,0.51875,0.47626095935139123,0.5666666666666667,0.89375,0.8645833333333334,0.91875,0.825,0.7895833333333333,0.85625,0.6208333333333333,0.5791666666666667,0.6625
37.5,0.8020833333333334,0.7645833333333333,0.8375,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.3770833333333333,0.33541666666666664,0.42083333333333334,0.7354166666666667,0.69375,0.76875,0.47708333333333336,0.43125,0.5229166666666667,0.56875,0.525,0.6104166666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9043478260869565,0.8433347986678058,0.9478260869565217,0.7652173913043478,0.6782608695652174,0.8347826086956521,0.51875,0.47626095935139123,0.5666666666666667,0.89375,0.8645833333333334,0.91875,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.6208333333333333,0.5791666666666667,0.6625
38.0,0.8020833333333334,0.7645833333333333,0.8375,0.9625,0.94375,0.9770833333333333,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.37916666666666665,0.33958333333333335,0.42291666666666666,0.7354166666666667,0.69375,0.76875,0.47708333333333336,0.43125,0.5229166666666667,0.56875,0.525,0.6104166666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9130434782608695,0.8521739130434782,0.9565217391304348,0.7652173913043478,0.6782608695652174,0.8347826086956521,0.51875,0.47626095935139123,0.5666666666666667,0.8958333333333334,0.8645833333333334,0.9208333333333333,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.625,0.5833333333333334,0.6666666666666666
38.5,0.8020833333333334,0.7645833333333333,0.8375,0.9645833333333333,0.9458333333333333,0.9791666666666666,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.37916666666666665,0.33958333333333335,0.42291666666666666,0.7354166666666667,0.69375,0.76875,0.47708333333333336,0.43125,0.5229166666666667,0.56875,0.525,0.6104166666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9130434782608695,0.8521739130434782,0.9565217391304348,0.7739130434782608,0.6782608695652174,0.8398149030498465,0.51875,0.47626095935139123,0.5666666666666667,0.8958333333333334,0.8645833333333334,0.9208333333333333,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.6291666666666667,0.5868938491514787,0.6708333333333333
39.0,0.8020833333333334,0.7645833333333333,0.8375,0.9645833333333333,0.9458333333333333,0.9791666666666666,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.38125,0.3416666666666667,0.42291666666666666,0.7354166666666667,0.69375,0.76875,0.4791666666666667,0.4339910763276237,0.525,0.5708333333333333,0.5270833333333333,0.6145833333333334,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.7739130434782608,0.6782608695652174,0.8398149030498465,0.51875,0.47626095935139123,0.5666666666666667,0.8958333333333334,0.8645833333333334,0.9208333333333333,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.6291666666666667,0.5868938491514787,0.6708333333333333
39.5,0.8020833333333334,0.7645833333333333,0.8375,0.9645833333333333,0.9458333333333333,0.9791666666666666,0.8520833333333333,0.81875,0.8821323912038416,0.9020833333333333,0.8708333333333333,0.925137971309317,0.38125,0.3416666666666667,0.42291666666666666,0.7354166666666667,0.69375,0.76875,0.48333333333333334,0.4375,0.5308246013421029,0.575,0.53125,0.61875,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.7739130434782608,0.6782608695652174,0.8398149030498465,0.51875,0.47626095935139123,0.5666666666666667,0.8958333333333334,0.8645833333333334,0.9208333333333333,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.6291666666666667,0.5868938491514787,0.6708333333333333
40.0,0.8020833333333334,0.7645833333333333,0.8375,0.9666666666666667,0.9479166666666666,0.98125,0.8520833333333333,0.81875,0.8821323912038416,0.9041666666666667,0.8729272856606692,0.927322206475818,0.38125,0.3416666666666667,0.42291666666666666,0.7354166666666667,0.69375,0.76875,0.4875,0.44375,0.5333333333333333,0.575,0.53125,0.61875,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.7739130434782608,0.6782608695652174,0.8398149030498465,0.51875,0.47626095935139123,0.5666666666666667,0.8958333333333334,0.8645833333333334,0.9208333333333333,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.6291666666666667,0.5868938491514787,0.6708333333333333
40.5,0.8020833333333334,0.7645833333333333,0.8375,0.9666666666666667,0.9479166666666666,0.98125,0.8520833333333333,0.81875,0.8821323912038416,0.9041666666666667,0.8729272856606692,0.927322206475818,0.38125,0.3416666666666667,0.42291666666666666,0.7375,0.6958333333333333,0.7729166666666667,0.4875,0.44375,0.5333333333333333,0.575,0.53125,0.61875,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.782608695652174,0.6956521739130435,0.8434782608695652,0.51875,0.47626095935139123,0.5666666666666667,0.8958333333333334,0.8645833333333334,0.9208333333333333,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.6291666666666667,0.5868938491514787,0.6708333333333333
41.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.9041666666666667,0.8729272856606692,0.927322206475818,0.38125,0.3416666666666667,0.42291666666666666,0.7395833333333334,0.7,0.7729166666666667,0.4875,0.44375,0.5333333333333333,0.58125,0.5375,0.625,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.782608695652174,0.6956521739130435,0.8434782608695652,0.51875,0.47626095935139123,0.5666666666666667,0.8958333333333334,0.8645833333333334,0.9208333333333333,0.8270833333333333,0.7916666666666666,0.8583333333333333,0.6291666666666667,0.5868938491514787,0.6708333333333333
41.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.38125,0.3416666666666667,0.42291666666666666,0.74375,0.7020833333333333,0.775,0.4875,0.44375,0.5333333333333333,0.5833333333333334,0.5395833333333333,0.625,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.782608695652174,0.6956521739130435,0.8434782608695652,0.51875,0.47626095935139123,0.5666666666666667,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.8291666666666667,0.79375,0.8604166666666667,0.6291666666666667,0.5868938491514787,0.6708333333333333
42.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.38125,0.3416666666666667,0.42291666666666666,0.74375,0.7020833333333333,0.775,0.49166666666666664,0.4479166666666667,0.5375,0.5833333333333334,0.5395833333333333,0.625,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.782608695652174,0.6956521739130435,0.8434782608695652,0.51875,0.47626095935139123,0.5666666666666667,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.83125,0.7958333333333333,0.8621425106903753,0.6375,0.5943281113359504,0.6770833333333334
42.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.38333333333333336,0.34209929616339096,0.4270833333333333,0.74375,0.7020833333333333,0.775,0.49166666666666664,0.4479166666666667,0.5375,0.5833333333333334,0.5395833333333333,0.625,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.782608695652174,0.6956521739130435,0.8434782608695652,0.51875,0.47626095935139123,0.5666666666666667,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.83125,0.7958333333333333,0.8621425106903753,0.6375,0.5943281113359504,0.6770833333333334
43.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.38333333333333336,0.34209929616339096,0.4270833333333333,0.74375,0.7020833333333333,0.775,0.49583333333333335,0.4505835231031176,0.5416666666666666,0.5833333333333334,0.5395833333333333,0.625,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.51875,0.47626095935139123,0.5666666666666667,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.6375,0.5943281113359504,0.6770833333333334
43.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3854166666666667,0.3458333333333333,0.4305820479594047,0.74375,0.7020833333333333,0.775,0.49583333333333335,0.4505835231031176,0.5416666666666666,0.5833333333333334,0.5395833333333333,0.625,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.51875,0.47626095935139123,0.5666666666666667,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.6375,0.5943281113359504,0.6770833333333334
44.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3854166666666667,0.3458333333333333,0.4305820479594047,0.7479166666666667,0.70625,0.78125,0.49583333333333335,0.4505835231031176,0.5416666666666666,0.5854166666666667,0.54375,0.6270833333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.6375,0.5943281113359504,0.6770833333333334
44.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3854166666666667,0.3458333333333333,0.4305820479594047,0.7479166666666667,0.70625,0.78125,0.4979166666666667,0.45,0.54375,0.5854166666666667,0.54375,0.6270833333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9217391304347826,0.8608695652173913,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.6395833333333333,0.5970628938391309,0.6791666666666667
45.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3854166666666667,0.3458333333333333,0.4305820479594047,0.7479166666666667,0.70625,0.78125,0.5,0.45208333333333334,0.5458333333333333,0.5854166666666667,0.54375,0.6270833333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9304347826086956,0.8749036702146854,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.64375,0.6,0.6833333333333333
45.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3854166666666667,0.3458333333333333,0.4305820479594047,0.7479166666666667,0.70625,0.78125,0.5020833333333333,0.45416666666666666,0.5479166666666667,0.5875,0.5447102161848069,0.6291666666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9304347826086956,0.8749036702146854,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.64375,0.6,0.6833333333333333
46.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3854166666666667,0.3458333333333333,0.4305820479594047,0.7479166666666667,0.70625,0.78125,0.50625,0.46041666666666664,0.55,0.5875,0.5447102161848069,0.6291666666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9304347826086956,0.8749036702146854,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.8979166666666667,0.8666666666666667,0.9208333333333333,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.64375,0.6,0.6833333333333333
46.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3854166666666667,0.3458333333333333,0.4305820479594047,0.7479166666666667,0.70625,0.78125,0.50625,0.46041666666666664,0.55,0.5875,0.5447102161848069,0.6291666666666667,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9304347826086956,0.8749036702146854,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.64375,0.6,0.6833333333333333
47.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3875,0.3458333333333333,0.43125,0.7520833333333333,0.7104166666666667,0.7854166666666667,0.50625,0.46041666666666664,0.55,0.5895833333333333,0.5458333333333333,0.6333333333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.8956521739130435,0.8275921506568702,0.9391304347826087,0.9304347826086956,0.8749036702146854,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.64375,0.6,0.6833333333333333
47.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3875,0.3458333333333333,0.43125,0.7520833333333333,0.7104166666666667,0.7854166666666667,0.5083333333333333,0.46041666666666664,0.5541666666666667,0.5895833333333333,0.5458333333333333,0.6333333333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9304347826086956,0.8749036702146854,0.9652173913043478,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.6479166666666667,0.6041666666666666,0.6875
48.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3875,0.3458333333333333,0.43125,0.75625,0.7164792208456616,0.7895833333333333,0.5083333333333333,0.46041666666666664,0.5541666666666667,0.5895833333333333,0.5458333333333333,0.6333333333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9391304347826087,0.8869565217391304,0.9739130434782609,0.7913043478260869,0.7043478260869566,0.8521739130434782,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8333333333333334,0.7977590482798148,0.8630961073374529,0.6479166666666667,0.6041666666666666,0.6875
48.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3875,0.3458333333333333,0.43125,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5083333333333333,0.46041666666666664,0.5541666666666667,0.5895833333333333,0.5458333333333333,0.6333333333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9391304347826087,0.8869565217391304,0.9739130434782609,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8375,0.8020833333333334,0.86875,0.6479166666666667,0.6041666666666666,0.6875
49.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3875,0.3458333333333333,0.43125,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5083333333333333,0.46041666666666664,0.5541666666666667,0.5895833333333333,0.5458333333333333,0.6333333333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8375,0.8020833333333334,0.86875,0.65,0.60625,0.6895833333333333
49.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.90625,0.8770833333333333,0.9291666666666667,0.3875,0.3458333333333333,0.43125,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5104166666666666,0.46458333333333335,0.554974540360951,0.5895833333333333,0.5458333333333333,0.6333333333333333,0.9130434782608695,0.8549228110506745,0.9565217391304348,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8375,0.8020833333333334,0.86875,0.6541666666666667,0.6104166666666667,0.6958333333333333
50.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.9083333333333333,0.8791666666666667,0.93125,0.39166666666666666,0.35,0.4375,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5125,0.46458333333333335,0.5583333333333333,0.5895833333333333,0.5458333333333333,0.6333333333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8395833333333333,0.8041666666666667,0.8708333333333333,0.6541666666666667,0.6104166666666667,0.6958333333333333
50.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.9083333333333333,0.8791666666666667,0.93125,0.39375,0.35208333333333336,0.44166666666666665,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5145833333333333,0.46875,0.5590100965924495,0.5916666666666667,0.5479166666666667,0.6354166666666666,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8416666666666667,0.80625,0.8729166666666667,0.65625,0.6125,0.6979166666666666
51.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.9083333333333333,0.8791666666666667,0.93125,0.39375,0.35208333333333336,0.44166666666666665,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5145833333333333,0.46875,0.5590100965924495,0.5916666666666667,0.5479166666666667,0.6354166666666666,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8416666666666667,0.80625,0.8729166666666667,0.6583333333333333,0.6145833333333334,0.6993180483523741
51.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.9083333333333333,0.8791666666666667,0.93125,0.39375,0.35208333333333336,0.44166666666666665,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5166666666666667,0.46875,0.5604166666666667,0.5916666666666667,0.5479166666666667,0.6354166666666666,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9,0.86875,0.925,0.8416666666666667,0.80625,0.8729166666666667,0.6604166666666667,0.6166666666666667,0.7017261065773512
52.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.9083333333333333,0.8791666666666667,0.93125,0.39375,0.35208333333333336,0.44166666666666665,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5208333333333334,0.475,0.5645833333333333,0.5916666666666667,0.5479166666666667,0.6354166666666666,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9020833333333333,0.8729166666666667,0.9270833333333334,0.8416666666666667,0.80625,0.8729166666666667,0.6625,0.61875,0.7020833333333333
52.5,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.9666666666666667,0.9479166666666666,0.98125,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.9083333333333333,0.8791666666666667,0.93125,0.3958333333333333,0.3541666666666667,0.44375,0.7583333333333333,0.7166666666666667,0.7916666666666666,0.5229166666666667,0.47708333333333336,0.5666666666666667,0.5958333333333333,0.5520833333333334,0.6395833333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9020833333333333,0.8729166666666667,0.9270833333333334,0.8416666666666667,0.80625,0.8729166666666667,0.6625,0.61875,0.7020833333333333
53.0,0.8041666666666667,0.7666666666666667,0.8395833333333333,0.96875,0.95,0.9833333333333333,0.8541666666666666,0.8208333333333333,0.8854166666666666,0.9083333333333333,0.8791666666666667,0.93125,0.3958333333333333,0.3541666666666667,0.44375,0.7604166666666666,0.7215762196319185,0.79375,0.5229166666666667,0.47708333333333336,0.5666666666666667,0.5958333333333333,0.5520833333333334,0.6395833333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9020833333333333,0.8729166666666667,0.9270833333333334,0.8416666666666667,0.80625,0.8729166666666667,0.6625,0.61875,0.7020833333333333
53.5,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.39791666666666664,0.3541666666666667,0.44375,0.7604166666666666,0.7215762196319185,0.79375,0.5229166666666667,0.47708333333333336,0.5666666666666667,0.5979166666666667,0.5541666666666667,0.6395833333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9043478260869565,0.8347826086956521,0.9478260869565217,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9041666666666667,0.8768924941259942,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.6625,0.61875,0.7020833333333333
54.0,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.4,0.35625,0.44583333333333336,0.7604166666666666,0.7215762196319185,0.79375,0.5229166666666667,0.47708333333333336,0.5666666666666667,0.5979166666666667,0.5541666666666667,0.6395833333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.6625,0.61875,0.7020833333333333
54.5,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.4,0.35625,0.44583333333333336,0.7604166666666666,0.7215762196319185,0.79375,0.525,0.4791666666666667,0.5708333333333333,0.5979166666666667,0.5541666666666667,0.6395833333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.6625,0.61875,0.7020833333333333
55.0,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.4,0.35625,0.44583333333333336,0.7604166666666666,0.7215762196319185,0.79375,0.525,0.4791666666666667,0.5708333333333333,0.5979166666666667,0.5541666666666667,0.6395833333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.6625,0.61875,0.7020833333333333
55.5,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.4,0.35625,0.44583333333333336,0.7604166666666666,0.7215762196319185,0.79375,0.525,0.4791666666666667,0.5708333333333333,0.5979166666666667,0.5541666666666667,0.6395833333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9478260869565217,0.8956521739130435,0.9826086956521739,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.6625,0.61875,0.7020833333333333
56.0,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.4,0.35625,0.44583333333333336,0.7625,0.7229166666666667,0.79375,0.525,0.4791666666666667,0.5708333333333333,0.5979166666666667,0.5541666666666667,0.6395833333333333,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9652173913043478,0.9130434782608695,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.6645833333333333,0.6208333333333333,0.7041666666666667
56.5,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.4,0.35625,0.44583333333333336,0.7625,0.7229166666666667,0.79375,0.525,0.4791666666666667,0.5708333333333333,0.6,0.5565567338819094,0.6416666666666667,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9652173913043478,0.9130434782608695,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.66875,0.6231138237128315,0.7083333333333334
57.0,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.4,0.35625,0.44583333333333336,0.7625,0.7229166666666667,0.79375,0.525,0.4791666666666667,0.5708333333333333,0.6020833333333333,0.5585040778189387,0.6449842343851224,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9739130434782609,0.9304347826086956,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.6708333333333333,0.6250919083623566,0.710944146504166
57.5,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.40208333333333335,0.35833333333333334,0.44870530813018755,0.7625,0.7229166666666667,0.79375,0.525,0.4791666666666667,0.5708333333333333,0.6041666666666666,0.5625,0.6458333333333334,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9739130434782609,0.9304347826086956,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.8416666666666667,0.80625,0.8729166666666667,0.6729166666666667,0.6291666666666667,0.7125
58.0,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.40208333333333335,0.35833333333333334,0.44870530813018755,0.7625,0.7229166666666667,0.79375,0.5270833333333333,0.48211463461851506,0.5708333333333333,0.6041666666666666,0.5625,0.6458333333333334,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9739130434782609,0.9304347826086956,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.84375,0.8104166666666667,0.875,0.6729166666666667,0.6291666666666667,0.7125
58.5,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.40208333333333335,0.35833333333333334,0.44870530813018755,0.7625,0.7229166666666667,0.79375,0.5270833333333333,0.48211463461851506,0.5708333333333333,0.6041666666666666,0.5625,0.6458333333333334,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9739130434782609,0.9304347826086956,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.84375,0.8104166666666667,0.875,0.6729166666666667,0.6291666666666667,0.7125
59.0,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.40208333333333335,0.35833333333333334,0.44870530813018755,0.7645833333333333,0.725,0.7979030998126554,0.5291666666666667,0.48333333333333334,0.5729166666666666,0.6041666666666666,0.5625,0.6458333333333334,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9739130434782609,0.9304347826086956,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.90625,0.8770833333333333,0.9291666666666667,0.84375,0.8104166666666667,0.875,0.6729166666666667,0.6291666666666667,0.7125
59.5,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.40208333333333335,0.35833333333333334,0.44870530813018755,0.7645833333333333,0.725,0.7979030998126554,0.53125,0.486504980740027,0.575755625135406,0.60625,0.5645833333333333,0.6479166666666667,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9739130434782609,0.9304347826086956,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9083333333333333,0.8803310798838515,0.9313538544275162,0.84375,0.8104166666666667,0.875,0.675,0.63125,0.7145833333333333
60.0,0.80625,0.76875,0.8416666666666667,0.96875,0.95,0.9833333333333333,0.85625,0.8215494743883731,0.8857237044677594,0.9083333333333333,0.8791666666666667,0.93125,0.4041666666666667,0.36173277979651336,0.45125299500769556,0.7645833333333333,0.725,0.7979030998126554,0.5354166666666667,0.49166666666666664,0.5814067378458608,0.6083333333333333,0.5666666666666667,0.65,0.9217391304347826,0.8633213790590576,0.9652173913043478,0.9217391304347826,0.8695652173913043,0.9652173913043478,0.9739130434782609,0.9304347826086956,0.991304347826087,0.8,0.7130434782608696,0.8608695652173913,0.5208333333333334,0.4778773379074306,0.56875,0.9083333333333333,0.8803310798838515,0.9313538544275162,0.84375,0.8104166666666667,0.875,0.6770833333333334,0.63125,0.7156555180923317

